Experimental Validation of a Microscopic Ellipsoidal Particle Model Immersed in Fluid Flow

A simulation of ellipsoidal particles inside a fluid flow is presented and validated from our own lab size experiments where data has been recorded using a camera set-up and post-processing of the pictures. The model is based on Jeffery's equation, where the orientation and position of the particles are influenced by the surrounding fluid. Additionally, particle-particle interaction and particle-wall interaction are taken into account.

==> pictures/tikz/ell_exp/Data/Datafile-1.txt <==
     x      y      u      v
  0.00000000   0.00000000   0.00000000   0.00000000 
  0.80276800   0.00000000   0.00000000  -0.00000000 
  1.60553600   0.00000000   0.00000000  -0.00000000 
  2.40830400   0.00000000   0.00000000   0.00000000 
  3.21107300   0.00000000   0.00000000   0.00000000 
  4.01384100   0.00000000   0.00000000   0.00000000 
  4.81660900   0.00000000   0.00000000  -0.00000000 
  5.61937700   0.00000000   0.00000000   0.00000000 
  6.42214500   0.00000000   0.00000000  -0.00000000 
  7.22491300   0.00000000   0.00000000   0.00000000 
  8.02768200   0.00000000   0.00000000   0.00000000 
  8.83045000   0.00000000   0.00000000   0.00000000 
  9.63321800   0.00000000   0.00000000   0.00000000 
 10.43598600   0.00000000   0.00000000   0.00000000 
 11.23875400   0.00000000  -0.00000000  -0.00000000 
 12.04152200   0.00000000  -0.00000000  -0.00000000 
 12.84429100   0.00000000   0.00000000   0.00000000 
 13.64705900   0.00000000   0.00000000   0.00000000 
 14.44982700   0.00000000   0.00000000   0.00000000 
 15.25259500   0.00000000   0.00000000   0.00000000 
 16.05536300   0.00000000   0.00000000   0.00000000 
 16.85813100   0.00000000   0.00000000   0.00000000 
 17.66090000   0.00000000   0.00000000   0.00000000 
 18.46366800   0.00000000   0.00000000   0.00000000 
 19.26643600   0.00000000   0.00000000   0.00000000 
 20.06920400   0.00000000   0.00000000   0.00000000 
 20.87197200   0.00000000   0.00000000   0.00000000 
 21.67474000   0.00000000   0.00000000   0.00000000 
 22.47750900   0.00000000   0.00000000   0.00000000 
 23.28027700   0.00000000   0.00000000   0.00000000 
 24.08304500   0.00000000   0.00000000   0.00000000 
 24.88581300   0.00000000   0.00000000   0.00000000 
 25.68858100   0.00000000   0.00000000   0.00000000 
 26.49134900   0.00000000   0.00000000   0.00000000 
 27.29411800   0.00000000   0.00000000   0.00000000 
 28.09688600   0.00000000   0.00000000   0.00000000 
 28.89965400   0.00000000   0.00000000   0.00000000 
  0.00000000   0.81632700   0.00000000   0.00000000 
  0.80276800   0.81632700   6.42730500 -16.69455700 
  1.60553600   0.81632700  16.52143300 -14.01206000 
  2.40830400   0.81632700  18.42474800  -3.99965900 
  3.21107300   0.81632700  18.50997400  -2.50315900 
  4.01384100   0.81632700  17.92516900  -1.83315400 
  4.81660900   0.81632700  16.87102700  -2.25678400 
  5.61937700   0.81632700  16.21965800  -2.20616600 
  6.42214500   0.81632700  15.80607000  -2.29134800 
  7.22491300   0.81632700  15.45189900  -1.99328900 
  8.02768200   0.81632700  15.81442100  -1.80586200 
  8.83045000   0.81632700  16.45114200  -1.58309900 
  9.63321800   0.81632700  17.15516300  -1.35544800 
 10.43598600   0.81632700  17.96988000  -1.22372300 
 11.23875400   0.81632700  18.69507600  -1.08093900 
 12.04152200   0.81632700  19.16189300  -0.93921400 
 12.84429100   0.81632700  19.50464900  -0.79970400 
 13.64705900   0.81632700  19.69444600  -0.62332000 
 14.44982700   0.81632700  19.75309100  -0.45903000 
 15.25259500   0.81632700  19.81187800  -0.32820100 
 16.05536300   0.81632700  19.94517400  -0.22499400 
 16.85813100   0.81632700  20.16388100  -0.14522700 
 17.66090000   0.81632700  20.41723200  -0.09541800 
 18.46366800   0.81632700  20.69047700  -0.05413200 
 19.26643600   0.81632700  20.94447200  -0.01532900 
 20.06920400   0.81632700  21.14492000   0.03546700 
 20.87197200   0.81632700  21.38584100   0.03881700 
 21.67474000   0.81632700  21.75258000  -0.01690200 
 22.47750900   0.81632700  22.25676200   0.06442700 
 23.28027700   0.81632700  22.96944900   0.23611600 
 24.08304500   0.81632700  23.43473100  -0.25210000 
 24.88581300   0.81632700  23.50143400  -0.36463600 
 25.68858100   0.81632700  24.41705400   0.46545900 
 26.49134900   0.81632700  25.59270400   1.30077300 
 27.29411800   0.81632700  24.85257100   3.26712300 
 28.09688600   0.81632700  20.21800900   6.76293100 
 28.89965400   0.81632700  12.64805100   4.72905500 
  0.00000000   1.63265300   0.00000000   0.00000000 
  0.80276800   1.63265300  -4.96052700 -23.76752400 
  1.60553600   1.63265300   0.88532500 -14.06654600 
  2.40830400   1.63265300   3.67717800  -1.30467800 
  3.21107300   1.63265300   6.08474000   1.61353100 
  4.01384100   1.63265300   5.76610400   2.56626700 
  4.81660900   1.63265300   7.37416200   1.26439300 
  5.61937700   1.63265300  10.12321900  -0.62211100 
  6.42214500   1.63265300  12.10767200  -1.27781800 
  7.22491300   1.63265300  13.56570500  -1.42570600 
  8.02768200   1.63265300  14.91581700  -1.34642000 
  8.83045000   1.63265300  15.93648900  -1.12044100 
  9.63321800   1.63265300  16.74041500  -1.01566300 
 10.43598600   1.63265300  17.34878000  -1.07100100 
 11.23875400   1.63265300  17.77044000  -1.14256400 
 12.04152200   1.63265300  18.09936800  -1.12110100 
 12.84429100   1.63265300  18.37927900  -1.02119000 
 13.64705900   1.63265300  18.62831100  -0.91682300 
 14.44982700   1.63265300  18.85549800  -0.83573000 
 15.25259500   1.63265300  19.10318600  -0.75283500 
 16.05536300   1.63265300  19.40099000  -0.64067400 
 16.85813100   1.63265300  19.70224600  -0.52676400 
 17.66090000   1.63265300  19.95500600  -0.45749700 
 18.46366800   1.63265300  20.13756500  -0.41959900 
 19.26643600   1.63265300  20.29703400  -0.36285300 
 20.06920400   1.63265300  20.49865500  -0.28959300 
 20.87197200   1.63265300  20.83667300  -0.21179900 
 21.67474000   1.63265300  21.35162600  -0.08856800 
 22.47750900   1.63265300  22.00793100   0.09530800 
 23.28027700   1.63265300  22.42633700   0.01571700 
 24.08304500   1.63265300  22.04980800  -0.38094300 
 24.88581300   1.63265300  21.49144200  -1.24233400 
 25.68858100   1.63265300  20.91925800   1.02622100 
 26.49134900   1.63265300  17.57040900   1.49926200 
 27.29411800   1.63265300  10.44941000  10.14699800 
 28.09688600   1.63265300   7.74044400  14.86885900 
 28.89965400   1.63265300   6.45284300  10.99425200 
  0.00000000   2.44898000   0.00000000   0.00000000 
  0.80276800   2.44898000 -15.16222900 -20.27570600 
  1.60553600   2.44898000 -22.35167100 -23.86105000 
  2.40830400   2.44898000   0.83506200   2.76306100 
  3.21107300   2.44898000   0.00000000   0.00000000 
  4.01384100   2.44898000   0.00000000   0.00000000 
  4.81660900   2.44898000   0.00000000   0.00000000 
  5.61937700   2.44898000   0.00000000   0.00000000 
  6.42214500   2.44898000   0.00000000   0.00000000 
  7.22491300   2.44898000   0.00000000   0.00000000 
  8.02768200   2.44898000   0.00000000   0.00000000 
  8.83045000   2.44898000   0.00000000   0.00000000 
  9.63321800   2.44898000   0.00000000   0.00000000 
 10.43598600   2.44898000   0.00000000   0.00000000 
 11.23875400   2.44898000   0.00000000   0.00000000 
 12.04152200   2.44898000   0.00000000   0.00000000 
 12.84429100   2.44898000   0.00000000   0.00000000 
 13.64705900   2.44898000   0.00000000   0.00000000 
 14.44982700   2.44898000   0.00000000   0.00000000 
 15.25259500   2.44898000   0.00000000   0.00000000 
 16.05536300   2.44898000   0.00000000   0.00000000 
 16.85813100   2.44898000   0.00000000   0.00000000 
 17.66090000   2.44898000   0.00000000   0.00000000 
 18.46366800   2.44898000   0.00000000   0.00000000 
 19.26643600   2.44898000   0.00000000   0.00000000 
 20.06920400   2.44898000   0.00000000   0.00000000 
 20.87197200   2.44898000   0.00000000   0.00000000 
 21.67474000   2.44898000   0.00000000   0.00000000 
 22.47750900   2.44898000   0.00000000   0.00000000 
 23.28027700   2.44898000   0.00000000   0.00000000 
 24.08304500   2.44898000   0.00000000   0.00000000 
 24.88581300   2.44898000   0.00000000   0.00000000 
 25.68858100   2.44898000   0.00000000   0.00000000 
 26.49134900   2.44898000   0.00000000   0.00000000 
 27.29411800   2.44898000  -3.68777300  14.97507700 
 28.09688600   2.44898000  -5.62887500  18.78560100 
 28.89965400   2.44898000  -0.04942300  13.65570100 
  0.00000000   3.26530600   0.00000000   0.00000000 
  0.80276800   3.26530600 -19.12998500 -12.66977800 
  1.60553600   3.26530600 -25.49482300 -13.52635800 
  2.40830400   3.26530600 -28.16870800  -7.45514500 
  3.21107300   3.26530600 -25.30099100  -2.10035900 
  4.01384100   3.26530600 -23.32644500  -0.75027200 
  4.81660900   3.26530600 -22.49311000  -0.29015500 
  5.61937700   3.26530600 -22.11251900  -0.08948800 
  6.42214500   3.26530600 -21.86248400   0.01162400 
  7.22491300   3.26530600 -21.67383200   0.03887100 
  8.02768200   3.26530600 -21.60550200  -0.00481500 
  8.83045000   3.26530600 -21.31482300  -0.09441300 
  9.63321800   3.26530600 -20.74025200   0.00623200 
 10.43598600   3.26530600 -20.14622300   0.18366200 
 11.23875400   3.26530600 -19.55576000   0.18744000 
 12.04152200   3.26530600 -19.15803200   0.05711700 
 12.84429100   3.26530600 -18.59461500  -0.23522400 
 13.64705900   3.26530600 -18.05451600  -0.56467700 
 14.44982700   3.26530600 -16.96189000  -0.07440100 
 15.25259500   3.26530600 -16.77730700   0.94292900 
 16.05536300   3.26530600 -17.89869100   0.60405700 
 16.85813100   3.26530600 -17.31164900   0.06563200 
 17.66090000   3.26530600 -16.22519200   0.51205900 
 18.46366800   3.26530600 -16.55055700   1.11647300 
 19.26643600   3.26530600 -18.64569500  -0.43537000 
 20.06920400   3.26530600 -20.58832200  -3.41748300 
 20.87197200   3.26530600 -20.22367000  -3.46019700 
 21.67474000   3.26530600 -17.50515500  -2.82590300 
 22.47750900   3.26530600 -15.08540100  -3.72841700 
 23.28027700   3.26530600  -9.45225400  -0.70163900 
 24.08304500   3.26530600  -3.19511800   2.59301000 
 24.88581300   3.26530600  -3.10379400   2.25314400 
 25.68858100   3.26530600  -8.02232700   6.09777400 
 26.49134900   3.26530600 -11.23864200  10.90929200 
 27.29411800   3.26530600  -6.93516900   6.25918700 
 28.09688600   3.26530600  -1.12784400  14.75553300 
 28.89965400   3.26530600   1.27343700  16.48125000 
  0.00000000   4.08163300   0.00000000   0.00000000 
  0.80276800   4.08163300 -16.53622300  -5.59969000 
  1.60553600   4.08163300 -21.35995200  -7.32564300 
  2.40830400   4.08163300 -22.09890900  -5.26390200 
  3.21107300   4.08163300 -22.66842400  -2.62936700 
  4.01384100   4.08163300 -22.63938600  -1.31415300 
  4.81660900   4.08163300 -22.53419100  -0.73183100 
  5.61937700   4.08163300 -22.39624500  -0.45492600 
  6.42214500   4.08163300 -22.31542900  -0.32446200 
  7.22491300   4.08163300 -22.37570100  -0.29371900 
  8.02768200   4.08163300 -22.35808900  -0.29335500 
  8.83045000   4.08163300 -22.18629700  -0.36679300 
  9.63321800   4.08163300 -22.05052000  -0.35774000 
 10.43598600   4.08163300 -22.25757400  -0.42827400 
 11.23875400   4.08163300 -22.23762400  -0.75976600 
 12.04152200   4.08163300 -22.23582700  -1.05454600 
 12.84429100   4.08163300 -22.87052800  -1.18397800 
 13.64705900   4.08163300 -24.03869400  -0.81200200 
 14.44982700   4.08163300 -25.24264200  -0.85912500 
 15.25259500   4.08163300 -26.38526500  -0.74945400 
 16.05536300   4.08163300 -27.20063200  -1.05595600 
 16.85813100   4.08163300 -26.82074100  -1.23797200 
 17.66090000   4.08163300 -25.69175900   0.06677800 
 18.46366800   4.08163300 -24.29457300   1.02893600 
 19.26643600   4.08163300 -24.99294200  -1.18353100 
 20.06920400   4.08163300 -23.96805300  -2.57757000 
 20.87197200   4.08163300 -26.55051300  -4.53003700 
 21.67474000   4.08163300 -35.63427900  -3.66343700 
 22.47750900   4.08163300 -43.16915400  -2.28920800 
 23.28027700   4.08163300 -53.43919100  -0.00277600 
 24.08304500   4.08163300 -66.77224800   2.61277300 
 24.88581300   4.08163300 -83.31858900   4.89418400 
 25.68858100   4.08163300 -100.06101000   5.14865100 
 26.49134900   4.08163300 -112.80312900   3.80371400 
 27.29411800   4.08163300 -115.55409400   1.59143100 
 28.09688600   4.08163300 -115.87489300   0.32034800 
 28.89965400   4.08163300 -106.68940500   0.35325400 
  0.00000000   4.89795900   0.00000000   0.00000000 
  0.80276800   4.89795900   6.91638400  -1.16751100 
  1.60553600   4.89795900  -2.21758900  -0.71249200 
  2.40830400   4.89795900  -3.37830400  -0.18108600 
  3.21107300   4.89795900  -8.26538400  -0.76190200 
  4.01384100   4.89795900 -11.31580900  -0.57892400 
  4.81660900   4.89795900 -12.69041800  -0.35251900 
  5.61937700   4.89795900 -13.22337700  -0.23156100 
  6.42214500   4.89795900 -13.49682300  -0.14690100 
  7.22491300   4.89795900 -13.74582800  -0.11154700 
  8.02768200   4.89795900 -13.97261500  -0.06319100 
  8.83045000   4.89795900 -14.06120000  -0.02695200 
  9.63321800   4.89795900 -14.05230900  -0.04218400 
 10.43598600   4.89795900 -14.07222500  -0.16236000 
 11.23875400   4.89795900 -14.07902300  -0.22413600 
 12.04152200   4.89795900 -14.04498600  -0.27774700 
 12.84429100   4.89795900 -13.99624100  -0.28847500 
 13.64705900   4.89795900 -14.24217300  -0.41498400 
 14.44982700   4.89795900 -14.51016900  -0.34765700 
 15.25259500   4.89795900 -13.97094900  -0.38704700 
 16.05536300   4.89795900 -13.32227200  -0.39587800 
 16.85813100   4.89795900 -14.59818200  -0.34751200 
 17.66090000   4.89795900 -16.32777200  -0.24058800 
 18.46366800   4.89795900 -16.48725000  -0.20406800 
 19.26643600   4.89795900 -16.60141700  -0.80675100 
 20.06920400   4.89795900 -18.06847800  -0.86778200 
 20.87197200   4.89795900 -20.04845500  -0.48540500 
 21.67474000   4.89795900 -22.52307300   0.32676000 
 22.47750900   4.89795900 -24.69194900   0.12513400 
 23.28027700   4.89795900 -25.13296700   0.14695400 
 24.08304500   4.89795900 -24.21006000   0.55248700 
 24.88581300   4.89795900 -21.15678000  -0.65952400 
 25.68858100   4.89795900 -18.56599000  -0.27197200 
 26.49134900   4.89795900 -13.68599600  -1.10515000 
 27.29411800   4.89795900 -12.06845000  -1.85997100 
 28.09688600   4.89795900  -9.58445400  -0.44925900 
 28.89965400   4.89795900  -1.08061700   2.14489800 


==> pictures/tikz/ell_exp/Data/Datafile-10.txt <==
   1.0409632e+01   1.5037177e+00
   1.0436402e+01   1.4607573e+00
   1.0480367e+01   1.4264476e+00
   1.0539772e+01   1.4021564e+00
   1.0612251e+01   1.3888520e+00
   1.0694913e+01   1.3870649e+00
   1.0784463e+01   1.3968664e+00
   1.0877330e+01   1.4178656e+00
   1.0969814e+01   1.4492254e+00
   1.1058225e+01   1.4896956e+00
   1.1139041e+01   1.5376628e+00
   1.1209039e+01   1.5912146e+00
   1.1265428e+01   1.6482161e+00
   1.1305960e+01   1.7063949e+00
   1.1329020e+01   1.7634316e+00
   1.1333688e+01   1.8170522e+00
   1.1319777e+01   1.8651191e+00
   1.1287844e+01   1.9057160e+00
   1.1239160e+01   1.9372245e+00
   1.1175667e+01   1.9583883e+00
   1.1099895e+01   1.9683639e+00
   1.1014866e+01   1.9667533e+00
   1.0923969e+01   1.9536210e+00
   1.0830829e+01   1.9294904e+00
   1.0739158e+01   1.8953235e+00
   1.0652611e+01   1.8524825e+00
   1.0574639e+01   1.8026753e+00
   1.0508349e+01   1.7478875e+00
   1.0456385e+01   1.6903034e+00
   1.0420818e+01   1.6322187e+00
   1.0403067e+01   1.5759489e+00
   1.0403838e+01   1.5237375e+00
   1.0409632e+01   1.5037177e+00


==> pictures/tikz/ell_exp/Data/Datafile-100.txt <==
   1.2964068e+01   4.2011859e+00
   1.2984462e+01   4.2475142e+00
   1.2988019e+01   4.3031683e+00
   1.2974597e+01   4.3659291e+00
   1.2944730e+01   4.4332948e+00
   1.2899611e+01   4.5025797e+00
   1.2841036e+01   4.5710215e+00
   1.2771342e+01   4.6358918e+00
   1.2693307e+01   4.6946043e+00
   1.2610043e+01   4.7448183e+00
   1.2524867e+01   4.7845321e+00
   1.2441177e+01   4.8121623e+00
   1.2362309e+01   4.8266073e+00
   1.2291406e+01   4.8272914e+00
   1.2231296e+01   4.8141873e+00
   1.2184375e+01   4.7878173e+00
   1.2152514e+01   4.7492328e+00
   1.2136982e+01   4.6999719e+00
   1.2138399e+01   4.6419987e+00
   1.2156709e+01   4.5776242e+00
   1.2191181e+01   4.5094149e+00
   1.2240442e+01   4.4400901e+00
   1.2302526e+01   4.3724136e+00
   1.2374960e+01   4.3090833e+00
   1.2454856e+01   4.2526241e+00
   1.2539028e+01   4.2052868e+00
   1.2624121e+01   4.1689587e+00
   1.2706741e+01   4.1450879e+00
   1.2783597e+01   4.1346262e+00
   1.2851622e+01   4.1379906e+00
   1.2908107e+01   4.1550470e+00
   1.2950798e+01   4.1851154e+00
   1.2964068e+01   4.2011859e+00


==> pictures/tikz/ell_exp/Data/Datafile-101.txt <==
   2.2846568e+01   1.3418918e+00
   2.2891622e+01   1.3188190e+00
   2.2946972e+01   1.3120085e+00
   2.3010412e+01   1.3217317e+00
   2.3079411e+01   1.3476011e+00
   2.3151220e+01   1.3885854e+00
   2.3222975e+01   1.4430505e+00
   2.3291816e+01   1.5088252e+00
   2.3354998e+01   1.5832872e+00
   2.3410003e+01   1.6634680e+00
   2.3454637e+01   1.7461710e+00
   2.3487122e+01   1.8280991e+00
   2.3506162e+01   1.9059861e+00
   2.3510998e+01   1.9767269e+00
   2.3501437e+01   2.0375012e+00
   2.3477860e+01   2.0858862e+00
   2.3441208e+01   2.1199529e+00
   2.3392941e+01   2.1383432e+00
   2.3334985e+01   2.1403240e+00
   2.3269648e+01   2.1258162e+00
   2.3199537e+01   2.0953983e+00
   2.3127446e+01   2.0502829e+00
   2.3056249e+01   1.9922686e+00
   2.2988785e+01   1.9236682e+00
   2.2927743e+01   1.8472167e+00
   2.2875557e+01   1.7659619e+00
   2.2834307e+01   1.6831433e+00
   2.2805638e+01   1.6020624e+00
   2.2790693e+01   1.5259518e+00
   2.2790067e+01   1.4578458e+00
   2.2803786e+01   1.4004594e+00
   2.2831302e+01   1.3560806e+00
   2.2846568e+01   1.3418918e+00


==> pictures/tikz/ell_exp/Data/Datafile-102.txt <==
   1.3604600e+01   1.2100518e+00
   1.3623062e+01   1.1629200e+00
   1.3660010e+01   1.1211485e+00
   1.3713971e+01   1.0864024e+00
   1.3782794e+01   1.0600671e+00
   1.3863735e+01   1.0431924e+00
   1.3953567e+01   1.0364510e+00
   1.4048709e+01   1.0401117e+00
   1.4145367e+01   1.0540286e+00
   1.4239689e+01   1.0776469e+00
   1.4327915e+01   1.1100249e+00
   1.4406526e+01   1.1498718e+00
   1.4472388e+01   1.1955992e+00
   1.4522877e+01   1.2453839e+00
   1.4555979e+01   1.2972412e+00
   1.4570375e+01   1.3491038e+00
   1.4565490e+01   1.3989040e+00
   1.4541520e+01   1.4446564e+00
   1.4499420e+01   1.4845371e+00
   1.4440868e+01   1.5169561e+00
   1.4368198e+01   1.5406210e+00
   1.4284309e+01   1.5545884e+00
   1.4192544e+01   1.5583014e+00
   1.4096561e+01   1.5516119e+00
   1.4000188e+01   1.5347867e+00
   1.3907265e+01   1.5084966e+00
   1.3821499e+01   1.4737896e+00
   1.3746307e+01   1.4320494e+00
   1.3684688e+01   1.3849400e+00
   1.3639098e+01   1.3343396e+00
   1.3611355e+01   1.2822655e+00
   1.3602565e+01   1.2307936e+00
   1.3604600e+01   1.2100518e+00


==> pictures/tikz/ell_exp/Data/Datafile-103.txt <==
   5.3016922e+00   3.8082584e-01
   5.3431276e+00   3.5175084e-01
   5.3970064e+00   3.3736007e-01
   5.4611807e+00   3.3822724e-01
   5.5330920e+00   3.5431777e-01
   5.6098734e+00   3.8499019e-01
   5.6884640e+00   4.2902168e-01
   5.7657305e+00   4.8465686e-01
   5.8385927e+00   5.4967771e-01
   5.9041456e+00   6.2149207e-01
   5.9597759e+00   6.9723692e-01
   6.0032659e+00   7.7389256e-01
   6.0328817e+00   8.4840295e-01
   6.0474426e+00   9.1779762e-01
   6.0463681e+00   9.7931002e-01
   6.0297010e+00   1.0304878e+00
   5.9981059e+00   1.0692908e+00
   5.9528423e+00   1.0941719e+00
   5.8957147e+00   1.1041392e+00
   5.8290007e+00   1.0987954e+00
   5.7553599e+00   1.0783536e+00
   5.6777281e+00   1.0436286e+00
   5.5992003e+00   9.9600481e-01
   5.5229071e+00   9.3738090e-01
   5.4518901e+00   8.7009399e-01
   5.3889805e+00   7.9682660e-01
   5.3366863e+00   7.2049966e-01
   5.2970924e+00   6.4415610e-01
   5.2717772e+00   5.7083949e-01
   5.2617499e+00   5.0347272e-01
   5.2674104e+00   4.4474151e-01
   5.2885328e+00   3.9698728e-01
   5.3016922e+00   3.8082584e-01


==> pictures/tikz/ell_exp/Data/Datafile-104.txt <==
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> pictures/tikz/ell_exp/Data/Datafile-11.txt <==
   1.2986692e+01   6.2937450e-01
   1.2959105e+01   6.7181509e-01
   1.2914493e+01   7.0527784e-01
   1.2854633e+01   7.2842870e-01
   1.2781914e+01   7.4034472e-01
   1.2699233e+01   7.4055085e-01
   1.2609887e+01   7.2903886e-01
   1.2517437e+01   7.0626770e-01
   1.2425571e+01   6.7314519e-01
   1.2337949e+01   6.3099182e-01
   1.2258065e+01   5.8148810e-01
   1.2189104e+01   5.2660760e-01
   1.2133816e+01   4.6853823e-01
   1.2094403e+01   4.0959503e-01
   1.2072438e+01   3.5212788e-01
   1.2068797e+01   2.9842782e-01
   1.2083623e+01   2.5063569e-01
   1.2116327e+01   2.1065682e-01
   1.2165605e+01   1.8008503e-01
   1.2229491e+01   1.6013914e-01
   1.2305440e+01   1.5161432e-01
   1.2390423e+01   1.5485042e-01
   1.2481051e+01   1.6971844e-01
   1.2573713e+01   1.9562563e-01
   1.2664714e+01   2.3153915e-01
   1.2750426e+01   2.7602725e-01
   1.2827432e+01   3.2731633e-01
   1.2892662e+01   3.8336165e-01
   1.2943515e+01   4.4192886e-01
   1.2977965e+01   5.0068308e-01
   1.2994637e+01   5.5728195e-01
   1.2992867e+01   6.0946906e-01
   1.2986692e+01   6.2937450e-01


==> pictures/tikz/ell_exp/Data/Datafile-12.txt <==
   1.8165140e+00   2.1923198e+00
   1.8657050e+00   2.1803826e+00
   1.9211182e+00   2.1866593e+00
   1.9805445e+00   2.2108998e+00
   2.0416148e+00   2.2521376e+00
   2.1018944e+00   2.3087287e+00
   2.1589801e+00   2.3784171e+00
   2.2105962e+00   2.4584244e+00
   2.2546848e+00   2.5455611e+00
   2.2894883e+00   2.6363532e+00
   2.3136191e+00   2.7271812e+00
   2.3261153e+00   2.8144240e+00
   2.3264787e+00   2.8946035e+00
   2.3146947e+00   2.9645233e+00
   2.2912332e+00   3.0213959e+00
   2.2570295e+00   3.0629539e+00
   2.2134472e+00   3.0875405e+00
   2.1622238e+00   3.0941755e+00
   2.1054013e+00   3.0825946e+00
   2.0452452e+00   3.0532592e+00
   1.9841537e+00   3.0073389e+00
   1.9245623e+00   2.9466646e+00
   1.8688467e+00   2.8736549e+00
   1.8192281e+00   2.7912206e+00
   1.7776846e+00   2.7026481e+00
   1.7458726e+00   2.6114685e+00
   1.7250601e+00   2.5213169e+00
   1.7160770e+00   2.4357872e+00
   1.7192813e+00   2.3582894e+00
   1.7345453e+00   2.2919129e+00
   1.7612606e+00   2.2393040e+00
   1.7983620e+00   2.2025601e+00
   1.8165140e+00   2.1923198e+00


==> pictures/tikz/ell_exp/Data/Datafile-13.txt <==
   1.6900348e+01   1.1372500e+00
   1.6851059e+01   1.1487758e+00
   1.6795700e+01   1.1420361e+00
   1.6736479e+01   1.1172998e+00
   1.6675755e+01   1.0755531e+00
   1.6615951e+01   1.0184601e+00
   1.6559449e+01   9.4829707e-01
   1.6508504e+01   8.6786115e-01
   1.6465145e+01   7.8035907e-01
   1.6431101e+01   6.8927926e-01
   1.6407731e+01   5.9825279e-01
   1.6395964e+01   5.1090859e-01
   1.6396271e+01   4.3072879e-01
   1.6408639e+01   3.6090993e-01
   1.6432575e+01   3.0423544e-01
   1.6467124e+01   2.6296478e-01
   1.6510911e+01   2.3874326e-01
   1.6562188e+01   2.3253652e-01
   1.6618911e+01   2.4459201e-01
   1.6678820e+01   2.7442911e-01
   1.6739526e+01   3.2085832e-01
   1.6798608e+01   3.8202863e-01
   1.6853712e+01   4.5550140e-01
   1.6902640e+01   5.3834748e-01
   1.6943441e+01   6.2726408e-01
   1.6974490e+01   7.1870635e-01
   1.6994549e+01   8.0902880e-01
   1.7002817e+01   8.9463054e-01
   1.6998965e+01   9.7209892e-01
   1.6983146e+01   1.0383455e+00
   1.6955992e+01   1.0907292e+00
   1.6918585e+01   1.1271618e+00
   1.6900348e+01   1.1372500e+00


==> pictures/tikz/ell_exp/Data/Datafile-14.txt <==
   2.1326645e+01  -1.2866855e+02
   2.1279342e+01  -1.2865053e+02
   2.1223579e+01  -1.2864980e+02
   2.1161580e+01  -1.2866638e+02
   2.1095815e+01  -1.2869963e+02
   2.1028907e+01  -1.2874820e+02
   2.0963524e+01  -1.2881017e+02
   2.0902271e+01  -1.2888307e+02
   2.0847592e+01  -1.2896398e+02
   2.0801665e+01  -1.2904968e+02
   2.0766321e+01  -1.2913676e+02
   2.0742971e+01  -1.2922175e+02
   2.0732544e+01  -1.2930125e+02
   2.0735456e+01  -1.2937209e+02
   2.0751592e+01  -1.2943146e+02
   2.0780307e+01  -1.2947698e+02
   2.0820458e+01  -1.2950685e+02
   2.0870443e+01  -1.2951986e+02
   2.0928270e+01  -1.2951551e+02
   2.0991633e+01  -1.2949396e+02
   2.1058006e+01  -1.2945607e+02
   2.1124744e+01  -1.2940336e+02
   2.1189185e+01  -1.2933792e+02
   2.1248760e+01  -1.2926237e+02
   2.1301095e+01  -1.2917971e+02
   2.1344103e+01  -1.2909325e+02
   2.1376070e+01  -1.2900642e+02
   2.1395720e+01  -1.2892270e+02
   2.1402271e+01  -1.2884541e+02
   2.1395461e+01  -1.2877764e+02
   2.1375562e+01  -1.2872209e+02
   2.1343368e+01  -1.2868098e+02
   2.1326645e+01  -1.2866855e+02


==> pictures/tikz/ell_exp/Data/Datafile-15.txt <==
   2.1149887e+01   3.3229019e+00
   2.1165248e+01   3.2746704e+00
   2.1199405e+01   3.2305870e+00
   2.1250995e+01   3.1924090e+00
   2.1317962e+01   3.1616585e+00
   2.1397635e+01   3.1395615e+00
   2.1486840e+01   3.1269988e+00
   2.1582019e+01   3.1244714e+00
   2.1679377e+01   3.1320799e+00
   2.1775035e+01   3.1495210e+00
   2.1865177e+01   3.1760995e+00
   2.1946210e+01   3.2107557e+00
   2.2014904e+01   3.2521080e+00
   2.2068520e+01   3.2985078e+00
   2.2104921e+01   3.3481053e+00
   2.2122655e+01   3.3989231e+00
   2.2121016e+01   3.4489355e+00
   2.2100068e+01   3.4961484e+00
   2.2060648e+01   3.5386797e+00
   2.2004325e+01   3.5748338e+00
   2.1933347e+01   3.6031693e+00
   2.1850542e+01   3.6225567e+00
   2.1759212e+01   3.6322229e+00
   2.1662997e+01   3.6317826e+00
   2.1565734e+01   3.6212535e+00
   2.1471301e+01   3.6010551e+00
   2.1383461e+01   3.5719928e+00
   2.1305716e+01   3.5352253e+00
   2.1241167e+01   3.4922182e+00
   2.1192387e+01   3.4446862e+00
   2.1161320e+01   3.3945242e+00
   2.1149204e+01   3.3437321e+00
   2.1149887e+01   3.3229019e+00


==> pictures/tikz/ell_exp/Data/Datafile-16.txt <==
   3.0738872e+00   4.4050920e+00
   3.0413571e+00   4.4438740e+00
   2.9930160e+00   4.4716797e+00
   2.9307911e+00   4.4874007e+00
   2.8571631e+00   4.4904101e+00
   2.7750673e+00   4.4805881e+00
   2.6877767e+00   4.4583262e+00
   2.5987711e+00   4.4245120e+00
   2.5115991e+00   4.3804934e+00
   2.4297358e+00   4.3280253e+00
   2.3564450e+00   4.2691996e+00
   2.2946484e+00   4.2063614e+00
   2.2468097e+00   4.1420158e+00
   2.2148361e+00   4.0787281e+00
   2.2000023e+00   4.0190214e+00
   2.2028996e+00   3.9652761e+00
   2.2234126e+00   3.9196347e+00
   2.2607234e+00   3.8839168e+00
   2.3133446e+00   3.8595465e+00
   2.3791784e+00   3.8474952e+00
   2.4556002e+00   3.8482434e+00
   2.5395632e+00   3.8617614e+00
   2.6277201e+00   3.8875101e+00
   2.7165564e+00   3.9244630e+00
   2.8025305e+00   3.9711471e+00
   2.8822149e+00   4.0257010e+00
   2.9524327e+00   4.0859499e+00
   3.0103847e+00   4.1494919e+00
   3.0537604e+00   4.2137938e+00
   3.0808306e+00   4.2762921e+00
   3.0905162e+00   4.3344950e+00
   3.0824309e+00   4.3860824e+00
   3.0738872e+00   4.4050920e+00


==> pictures/tikz/ell_exp/Data/Datafile-17.txt <==
   8.2879247e+00   4.6004325e+00
   8.2402571e+00   4.5834020e+00
   8.1973890e+00   4.5477320e+00
   8.1610295e+00   4.4948447e+00
   8.1326281e+00   4.4268483e+00
   8.1133172e+00   4.3464538e+00
   8.1038665e+00   4.2568662e+00
   8.1046529e+00   4.1616571e+00
   8.1156450e+00   4.0646222e+00
   8.1364045e+00   3.9696299e+00
   8.1661039e+00   3.8804674e+00
   8.2035591e+00   3.8006891e+00
   8.2472770e+00   3.7334757e+00
   8.2955146e+00   3.6815067e+00
   8.3463488e+00   3.6468540e+00
   8.3977530e+00   3.6308990e+00
   8.4476780e+00   3.6342779e+00
   8.4941333e+00   3.6568558e+00
   8.5352670e+00   3.6977328e+00
   8.5694392e+00   3.7552792e+00
   8.5952874e+00   3.8272007e+00
   8.6117813e+00   3.9106302e+00
   8.6182633e+00   4.0022414e+00
   8.6144750e+00   4.0983823e+00
   8.6005674e+00   4.1952199e+00
   8.5770949e+00   4.2888936e+00
   8.5449933e+00   4.3756690e+00
   8.5055425e+00   4.4520866e+00
   8.4603151e+00   4.5150999e+00
   8.4111143e+00   4.5621967e+00
   8.3599015e+00   4.5914994e+00
   8.3087185e+00   4.6018398e+00
   8.2879247e+00   4.6004325e+00


==> pictures/tikz/ell_exp/Data/Datafile-18.txt <==
   2.6904269e+01   3.7319682e+00
   2.6861098e+01   3.7055377e+00
   2.6826443e+01   3.6618454e+00
   2.6801684e+01   3.6026334e+00
   2.6787808e+01   3.5302621e+00
   2.6785368e+01   3.4476169e+00
   2.6794463e+01   3.3579924e+00
   2.6814728e+01   3.2649618e+00
   2.6845357e+01   3.1722339e+00
   2.6885129e+01   3.0835055e+00
   2.6932457e+01   3.0023138e+00
   2.6985454e+01   2.9318958e+00
   2.7042009e+01   2.8750587e+00
   2.7099866e+01   2.8340686e+00
   2.7156719e+01   2.8105594e+00
   2.7210301e+01   2.8054686e+00
   2.7258476e+01   2.8189990e+00
   2.7299324e+01   2.8506112e+00
   2.7331216e+01   2.8990450e+00
   2.7352880e+01   2.9623694e+00
   2.7363453e+01   3.0380599e+00
   2.7362514e+01   3.1230989e+00
   2.7350099e+01   3.2140963e+00
   2.7326704e+01   3.3074242e+00
   2.7293262e+01   3.3993619e+00
   2.7251105e+01   3.4862442e+00
   2.7201915e+01   3.5646074e+00
   2.7147652e+01   3.6313274e+00
   2.7090480e+01   3.6837442e+00
   2.7032677e+01   3.7197681e+00
   2.6976549e+01   3.7379631e+00
   2.6924334e+01   3.7376036e+00
   2.6904269e+01   3.7319682e+00


==> pictures/tikz/ell_exp/Data/Datafile-19.txt <==
   1.2637357e+01   1.8110199e+00
   1.2588093e+01   1.7993882e+00
   1.2541528e+01   1.7686993e+00
   1.2499521e+01   1.7201767e+00
   1.2463744e+01   1.6557549e+00
   1.2435625e+01   1.5780021e+00
   1.2416284e+01   1.4900181e+00
   1.2406493e+01   1.3953105e+00
   1.2406641e+01   1.2976551e+00
   1.2416723e+01   1.2009451e+00
   1.2436338e+01   1.1090359e+00
   1.2464702e+01   1.0255917e+00
   1.2500685e+01   9.5393916e-01
   1.2542853e+01   8.9693486e-01
   1.2589525e+01   8.5685135e-01
   1.2638840e+01   8.3528665e-01
   1.2688831e+01   8.3310047e-01
   1.2737506e+01   8.5037996e-01
   1.2782925e+01   8.8643626e-01
   1.2823276e+01   9.3983190e-01
   1.2856951e+01   1.0084382e+00
   1.2882608e+01   1.0895200e+00
   1.2899223e+01   1.1798448e+00
   1.2906135e+01   1.2758117e+00
   1.2903067e+01   1.3735948e+00
   1.2890142e+01   1.4692957e+00
   1.2867875e+01   1.5590993e+00
   1.2837155e+01   1.6394252e+00
   1.2799205e+01   1.7070712e+00
   1.2755538e+01   1.7593404e+00
   1.2707896e+01   1.7941490e+00
   1.2658178e+01   1.8101093e+00
   1.2637357e+01   1.8110199e+00


==> pictures/tikz/ell_exp/Data/Datafile-2.txt <==
   1.4337434e+01   4.5398802e-01
   1.4345979e+01   4.0409581e-01
   1.4373712e+01   3.5571294e-01
   1.4419528e+01   3.1076826e-01
   1.4481599e+01   2.7105360e-01
   1.4557452e+01   2.3815224e-01
   1.4644063e+01   2.1337586e-01
   1.4737978e+01   1.9771222e-01
   1.4835453e+01   1.9178577e-01
   1.4932603e+01   1.9583279e-01
   1.5025555e+01   2.0969193e-01
   1.5110602e+01   2.3281067e-01
   1.5184354e+01   2.6426734e-01
   1.5243871e+01   3.0280787e-01
   1.5286780e+01   3.4689576e-01
   1.5311370e+01   3.9477337e-01
   1.5316662e+01   4.4453196e-01
   1.5302444e+01   4.9418783e-01
   1.5269282e+01   5.4176135e-01
   1.5218500e+01   5.8535591e-01
   1.5152121e+01   6.2323353e-01
   1.5072793e+01   6.5388416e-01
   1.4983676e+01   6.7608585e-01
   1.4888325e+01   6.8895349e-01
   1.4790541e+01   6.9197408e-01
   1.4694221e+01   6.8502721e-01
   1.4603206e+01   6.6838982e-01
   1.4521125e+01   6.4272520e-01
   1.4451249e+01   6.0905651e-01
   1.4396365e+01   5.6872602e-01
   1.4358660e+01   5.2334157e-01
   1.4339638e+01   4.7471250e-01
   1.4337434e+01   4.5398802e-01


==> pictures/tikz/ell_exp/Data/Datafile-20.txt <==
   1.0293779e+01   1.0500437e+00
   1.0260278e+01   1.0120973e+00
   1.0239987e+01   9.6015227e-01
   1.0233714e+01   8.9627938e-01
   1.0241711e+01   8.2302507e-01
   1.0263658e+01   7.4330975e-01
   1.0298679e+01   6.6031143e-01
   1.0345380e+01   5.7733899e-01
   1.0401898e+01   4.9770028e-01
   1.0465980e+01   4.2457024e-01
   1.0535071e+01   3.6086433e-01
   1.0606417e+01   3.0912232e-01
   1.0677173e+01   2.7140698e-01
   1.0744519e+01   2.4922192e-01
   1.0805770e+01   2.4345157e-01
   1.0858483e+01   2.5432599e-01
   1.0900558e+01   2.8141164e-01
   1.0930317e+01   3.2362872e-01
   1.0946573e+01   3.7929415e-01
   1.0948679e+01   4.4618872e-01
   1.0936550e+01   5.2164558e-01
   1.0910670e+01   6.0265648e-01
   1.0872071e+01   6.8599178e-01
   1.0822292e+01   7.6832916e-01
   1.0763317e+01   8.4638610e-01
   1.0697497e+01   9.1705070e-01
   1.0627457e+01   9.7750580e-01
   1.0555988e+01   1.0253412e+00
   1.0485940e+01   1.0586500e+00
   1.0420106e+01   1.0761041e+00
   1.0361109e+01   1.0770077e+00
   1.0311303e+01   1.0613249e+00
   1.0293779e+01   1.0500437e+00


==> pictures/tikz/ell_exp/Data/Datafile-21.txt <==
   2.0149686e+01   8.1272008e-01
   2.0199248e+01   8.0243082e-01
   2.0254421e+01   8.1055301e-01
   2.0313005e+01   8.3676283e-01
   2.0372666e+01   8.8001540e-01
   2.0431024e+01   9.3858636e-01
   2.0485752e+01   1.0101407e+00
   2.0534670e+01   1.0918257e+00
   2.0575827e+01   1.1803849e+00
   2.0607581e+01   1.2722878e+00
   2.0628668e+01   1.3638703e+00
   2.0638246e+01   1.4514815e+00
   2.0635934e+01   1.5316285e+00
   2.0621824e+01   1.6011162e+00
   2.0596478e+01   1.6571743e+00
   2.0560906e+01   1.6975678e+00
   2.0516528e+01   1.7206866e+00
   2.0465112e+01   1.7256088e+00
   2.0408707e+01   1.7121383e+00
   2.0349564e+01   1.6808120e+00
   2.0290038e+01   1.6328790e+00
   2.0232504e+01   1.5702500e+00
   2.0179256e+01   1.4954219e+00
   2.0132416e+01   1.4113780e+00
   2.0093851e+01   1.3214686e+00
   2.0065099e+01   1.2292783e+00
   2.0047306e+01   1.1384825e+00
   2.0041181e+01   1.0527007e+00
   2.0046970e+01   9.7535290e-01
   2.0064440e+01   9.0952270e-01
   2.0092896e+01   8.5783453e-01
   2.0131203e+01   8.2234905e-01
   2.0149686e+01   8.1272008e-01


==> pictures/tikz/ell_exp/Data/Datafile-22.txt <==
   1.0574517e+00   1.9193186e+00
   1.0739690e+00   1.8714707e+00
   1.1091764e+00   1.8282218e+00
   1.1616700e+00   1.7912962e+00
   1.2293573e+00   1.7621659e+00
   1.3095397e+00   1.7419923e+00
   1.3990206e+00   1.7315796e+00
   1.4942326e+00   1.7313430e+00
   1.5913800e+00   1.7412918e+00
   1.6865899e+00   1.7610295e+00
   1.7760664e+00   1.7897692e+00
   1.8562425e+00   1.8263651e+00
   1.9239217e+00   1.8693583e+00
   1.9764060e+00   1.9170347e+00
   2.0116029e+00   1.9674937e+00
   2.0281093e+00   2.0187235e+00
   2.0252670e+00   2.0686819e+00
   2.0031895e+00   2.1153772e+00
   1.9627568e+00   2.1569477e+00
   1.9055809e+00   2.1917361e+00
   1.8339412e+00   2.2183557e+00
   1.7506938e+00   2.2357450e+00
   1.6591575e+00   2.2432109e+00
   1.5629815e+00   2.2404558e+00
   1.4660001e+00   2.2275894e+00
   1.3720795e+00   2.2051247e+00
   1.2849642e+00   2.1739574e+00
   1.2081272e+00   2.1353298e+00
   1.1446316e+00   2.0907821e+00
   1.0970089e+00   2.0420902e+00
   1.0671576e+00   1.9911952e+00
   1.0562679e+00   1.9401263e+00
   1.0574517e+00   1.9193186e+00


==> pictures/tikz/ell_exp/Data/Datafile-23.txt <==
   3.1325395e+00   7.0690360e-01
   3.1515675e+00   7.5380971e-01
   3.1534920e+00   8.0954405e-01
   3.1382363e+00   8.7188467e-01
   3.1064086e+00   9.3834625e-01
   3.0592779e+00   1.0062792e+00
   2.9987230e+00   1.0729751e+00
   2.9271581e+00   1.1357752e+00
   2.8474362e+00   1.1921758e+00
   2.7627356e+00   1.2399283e+00
   2.6764331e+00   1.2771291e+00
   2.5919693e+00   1.3022950e+00
   2.5127114e+00   1.3144227e+00
   2.4418192e+00   1.3130288e+00
   2.3821191e+00   1.2981688e+00
   2.3359909e+00   1.2704352e+00
   2.3052738e+00   1.2309336e+00
   2.2911923e+00   1.1812388e+00
   2.2943078e+00   1.1233319e+00
   2.3144961e+00   1.0595217e+00
   2.3509523e+00   9.9235183e-01
   2.4022231e+00   9.2450032e-01
   2.4662644e+00   8.5867214e-01
   2.5405232e+00   7.9749166e-01
   2.6220389e+00   7.4339795e-01
   2.7075618e+00   6.9854755e-01
   2.7936824e+00   6.6472851e-01
   2.8769673e+00   6.4328909e-01
   2.9540961e+00   6.3508401e-01
   3.0219941e+00   6.4044038e-01
   3.0779543e+00   6.5914466e-01
   3.1197458e+00   6.9045116e-01
   3.1325395e+00   7.0690360e-01


==> pictures/tikz/ell_exp/Data/Datafile-24.txt <==
   4.9743755e+00   4.7659177e+00
   4.9239165e+00   4.7699345e+00
   4.8701905e+00   4.7549832e+00
   4.8153395e+00   4.7216597e+00
   4.7615502e+00   4.6712926e+00
   4.7109669e+00   4.6058898e+00
   4.6656063e+00   4.5280588e+00
   4.6272768e+00   4.4409024e+00
   4.5975064e+00   4.3478953e+00
   4.5774820e+00   4.2527453e+00
   4.5680019e+00   4.1592459e+00
   4.5694440e+00   4.0711245e+00
   4.5817509e+00   3.9918942e+00
   4.6044319e+00   3.9247138e+00
   4.6365828e+00   3.8722614e+00
   4.6769218e+00   3.8366283e+00
   4.7238408e+00   3.8192349e+00
   4.7754692e+00   3.8207747e+00
   4.8297488e+00   3.8411863e+00
   4.8845156e+00   3.8796560e+00
   4.9375862e+00   3.9346501e+00
   4.9868449e+00   4.0039761e+00
   5.0303279e+00   4.0848703e+00
   5.0663017e+00   4.1741077e+00
   5.0933321e+00   4.2681305e+00
   5.1103414e+00   4.3631906e+00
   5.1166516e+00   4.4554980e+00
   5.1120112e+00   4.5413728e+00
   5.0966050e+00   4.6173915e+00
   5.0710474e+00   4.6805233e+00
   5.0363571e+00   4.7282516e+00
   4.9939173e+00   4.7586733e+00
   4.9743755e+00   4.7659177e+00


==> pictures/tikz/ell_exp/Data/Datafile-25.txt <==
   1.9882838e+01   2.0219236e+00
   1.9852443e+01   1.9814465e+00
   1.9836323e+01   1.9280593e+00
   1.9835122e+01   1.8638904e+00
   1.9848888e+01   1.7914980e+00
   1.9877070e+01   1.7137682e+00
   1.9918547e+01   1.6337997e+00
   1.9971664e+01   1.5547808e+00
   2.0034303e+01   1.4798615e+00
   2.0103968e+01   1.4120288e+00
   2.0177881e+01   1.3539869e+00
   2.0253096e+01   1.3080497e+00
   2.0326613e+01   1.2760486e+00
   2.0395503e+01   1.2592594e+00
   2.0457018e+01   1.2583514e+00
   2.0508706e+01   1.2733609e+00
   2.0548507e+01   1.3036894e+00
   2.0574833e+01   1.3481278e+00
   2.0586636e+01   1.4049046e+00
   2.0583445e+01   1.4717562e+00
   2.0565386e+01   1.5460174e+00
   2.0533180e+01   1.6247277e+00
   2.0488112e+01   1.7047492e+00
   2.0431976e+01   1.7828916e+00
   2.0367012e+01   1.8560397e+00
   2.0295810e+01   1.9212773e+00
   2.0221208e+01   1.9760035e+00
   2.0146179e+01   2.0180366e+00
   2.0073716e+01   2.0457009e+00
   2.0006708e+01   2.0578935e+00
   1.9947825e+01   2.0541283e+00
   1.9899415e+01   2.0345554e+00
   1.9882838e+01   2.0219236e+00


==> pictures/tikz/ell_exp/Data/Datafile-26.txt <==
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> pictures/tikz/ell_exp/Data/Datafile-27.txt <==
     x      y      u      v
  0.00000000   0.00000000   0.00000000   0.00000000 
  0.80276800   0.00000000   0.00000000  -0.00000000 
  1.60553600   0.00000000   0.00000000  -0.00000000 
  2.40830400   0.00000000   0.00000000   0.00000000 
  3.21107300   0.00000000   0.00000000   0.00000000 
  4.01384100   0.00000000   0.00000000   0.00000000 
  4.81660900   0.00000000   0.00000000  -0.00000000 
  5.61937700   0.00000000   0.00000000   0.00000000 
  6.42214500   0.00000000   0.00000000  -0.00000000 
  7.22491300   0.00000000   0.00000000   0.00000000 
  8.02768200   0.00000000   0.00000000   0.00000000 
  8.83045000   0.00000000   0.00000000   0.00000000 
  9.63321800   0.00000000   0.00000000   0.00000000 
 10.43598600   0.00000000   0.00000000   0.00000000 
 11.23875400   0.00000000  -0.00000000  -0.00000000 
 12.04152200   0.00000000  -0.00000000  -0.00000000 
 12.84429100   0.00000000   0.00000000   0.00000000 
 13.64705900   0.00000000   0.00000000   0.00000000 
 14.44982700   0.00000000   0.00000000   0.00000000 
 15.25259500   0.00000000   0.00000000   0.00000000 
 16.05536300   0.00000000   0.00000000   0.00000000 
 16.85813100   0.00000000   0.00000000   0.00000000 
 17.66090000   0.00000000   0.00000000   0.00000000 
 18.46366800   0.00000000   0.00000000   0.00000000 
 19.26643600   0.00000000   0.00000000   0.00000000 
 20.06920400   0.00000000   0.00000000   0.00000000 
 20.87197200   0.00000000   0.00000000   0.00000000 
 21.67474000   0.00000000   0.00000000   0.00000000 
 22.47750900   0.00000000   0.00000000   0.00000000 
 23.28027700   0.00000000   0.00000000   0.00000000 
 24.08304500   0.00000000   0.00000000   0.00000000 
 24.88581300   0.00000000   0.00000000   0.00000000 
 25.68858100   0.00000000   0.00000000   0.00000000 
 26.49134900   0.00000000   0.00000000   0.00000000 
 27.29411800   0.00000000   0.00000000   0.00000000 
 28.09688600   0.00000000   0.00000000   0.00000000 
 28.89965400   0.00000000   0.00000000   0.00000000 
  0.00000000   0.81632700   0.00000000   0.00000000 
  0.80276800   0.81632700   6.42730500 -16.69455700 
  1.60553600   0.81632700  16.52143300 -14.01206000 
  2.40830400   0.81632700  18.42474800  -3.99965900 
  3.21107300   0.81632700  18.50997400  -2.50315900 
  4.01384100   0.81632700  17.92516900  -1.83315400 
  4.81660900   0.81632700  16.87102700  -2.25678400 
  5.61937700   0.81632700  16.21965800  -2.20616600 
  6.42214500   0.81632700  15.80607000  -2.29134800 
  7.22491300   0.81632700  15.45189900  -1.99328900 
  8.02768200   0.81632700  15.81442100  -1.80586200 
  8.83045000   0.81632700  16.45114200  -1.58309900 
  9.63321800   0.81632700  17.15516300  -1.35544800 
 10.43598600   0.81632700  17.96988000  -1.22372300 
 11.23875400   0.81632700  18.69507600  -1.08093900 
 12.04152200   0.81632700  19.16189300  -0.93921400 
 12.84429100   0.81632700  19.50464900  -0.79970400 
 13.64705900   0.81632700  19.69444600  -0.62332000 
 14.44982700   0.81632700  19.75309100  -0.45903000 
 15.25259500   0.81632700  19.81187800  -0.32820100 
 16.05536300   0.81632700  19.94517400  -0.22499400 
 16.85813100   0.81632700  20.16388100  -0.14522700 
 17.66090000   0.81632700  20.41723200  -0.09541800 
 18.46366800   0.81632700  20.69047700  -0.05413200 
 19.26643600   0.81632700  20.94447200  -0.01532900 
 20.06920400   0.81632700  21.14492000   0.03546700 
 20.87197200   0.81632700  21.38584100   0.03881700 
 21.67474000   0.81632700  21.75258000  -0.01690200 
 22.47750900   0.81632700  22.25676200   0.06442700 
 23.28027700   0.81632700  22.96944900   0.23611600 
 24.08304500   0.81632700  23.43473100  -0.25210000 
 24.88581300   0.81632700  23.50143400  -0.36463600 
 25.68858100   0.81632700  24.41705400   0.46545900 
 26.49134900   0.81632700  25.59270400   1.30077300 
 27.29411800   0.81632700  24.85257100   3.26712300 
 28.09688600   0.81632700  20.21800900   6.76293100 
 28.89965400   0.81632700  12.64805100   4.72905500 
  0.00000000   1.63265300   0.00000000   0.00000000 
  0.80276800   1.63265300  -4.96052700 -23.76752400 
  1.60553600   1.63265300   0.88532500 -14.06654600 
  2.40830400   1.63265300   3.67717800  -1.30467800 
  3.21107300   1.63265300   6.08474000   1.61353100 
  4.01384100   1.63265300   5.76610400   2.56626700 
  4.81660900   1.63265300   7.37416200   1.26439300 
  5.61937700   1.63265300  10.12321900  -0.62211100 
  6.42214500   1.63265300  12.10767200  -1.27781800 
  7.22491300   1.63265300  13.56570500  -1.42570600 
  8.02768200   1.63265300  14.91581700  -1.34642000 
  8.83045000   1.63265300  15.93648900  -1.12044100 
  9.63321800   1.63265300  16.74041500  -1.01566300 
 10.43598600   1.63265300  17.34878000  -1.07100100 
 11.23875400   1.63265300  17.77044000  -1.14256400 
 12.04152200   1.63265300  18.09936800  -1.12110100 
 12.84429100   1.63265300  18.37927900  -1.02119000 
 13.64705900   1.63265300  18.62831100  -0.91682300 
 14.44982700   1.63265300  18.85549800  -0.83573000 
 15.25259500   1.63265300  19.10318600  -0.75283500 
 16.05536300   1.63265300  19.40099000  -0.64067400 
 16.85813100   1.63265300  19.70224600  -0.52676400 
 17.66090000   1.63265300  19.95500600  -0.45749700 
 18.46366800   1.63265300  20.13756500  -0.41959900 
 19.26643600   1.63265300  20.29703400  -0.36285300 
 20.06920400   1.63265300  20.49865500  -0.28959300 
 20.87197200   1.63265300  20.83667300  -0.21179900 
 21.67474000   1.63265300  21.35162600  -0.08856800 
 22.47750900   1.63265300  22.00793100   0.09530800 
 23.28027700   1.63265300  22.42633700   0.01571700 
 24.08304500   1.63265300  22.04980800  -0.38094300 
 24.88581300   1.63265300  21.49144200  -1.24233400 
 25.68858100   1.63265300  20.91925800   1.02622100 
 26.49134900   1.63265300  17.57040900   1.49926200 
 27.29411800   1.63265300  10.44941000  10.14699800 
 28.09688600   1.63265300   7.74044400  14.86885900 
 28.89965400   1.63265300   6.45284300  10.99425200 
  0.00000000   2.44898000   0.00000000   0.00000000 
  0.80276800   2.44898000 -15.16222900 -20.27570600 
  1.60553600   2.44898000 -22.35167100 -23.86105000 
  2.40830400   2.44898000   0.83506200   2.76306100 
  3.21107300   2.44898000   0.00000000   0.00000000 
  4.01384100   2.44898000   0.00000000   0.00000000 
  4.81660900   2.44898000   0.00000000   0.00000000 
  5.61937700   2.44898000   0.00000000   0.00000000 
  6.42214500   2.44898000   0.00000000   0.00000000 
  7.22491300   2.44898000   0.00000000   0.00000000 
  8.02768200   2.44898000   0.00000000   0.00000000 
  8.83045000   2.44898000   0.00000000   0.00000000 
  9.63321800   2.44898000   0.00000000   0.00000000 
 10.43598600   2.44898000   0.00000000   0.00000000 
 11.23875400   2.44898000   0.00000000   0.00000000 
 12.04152200   2.44898000   0.00000000   0.00000000 
 12.84429100   2.44898000   0.00000000   0.00000000 
 13.64705900   2.44898000   0.00000000   0.00000000 
 14.44982700   2.44898000   0.00000000   0.00000000 
 15.25259500   2.44898000   0.00000000   0.00000000 
 16.05536300   2.44898000   0.00000000   0.00000000 
 16.85813100   2.44898000   0.00000000   0.00000000 
 17.66090000   2.44898000   0.00000000   0.00000000 
 18.46366800   2.44898000   0.00000000   0.00000000 
 19.26643600   2.44898000   0.00000000   0.00000000 
 20.06920400   2.44898000   0.00000000   0.00000000 
 20.87197200   2.44898000   0.00000000   0.00000000 
 21.67474000   2.44898000   0.00000000   0.00000000 
 22.47750900   2.44898000   0.00000000   0.00000000 
 23.28027700   2.44898000   0.00000000   0.00000000 
 24.08304500   2.44898000   0.00000000   0.00000000 
 24.88581300   2.44898000   0.00000000   0.00000000 
 25.68858100   2.44898000   0.00000000   0.00000000 
 26.49134900   2.44898000   0.00000000   0.00000000 
 27.29411800   2.44898000  -3.68777300  14.97507700 
 28.09688600   2.44898000  -5.62887500  18.78560100 
 28.89965400   2.44898000  -0.04942300  13.65570100 
  0.00000000   3.26530600   0.00000000   0.00000000 
  0.80276800   3.26530600 -19.12998500 -12.66977800 
  1.60553600   3.26530600 -25.49482300 -13.52635800 
  2.40830400   3.26530600 -28.16870800  -7.45514500 
  3.21107300   3.26530600 -25.30099100  -2.10035900 
  4.01384100   3.26530600 -23.32644500  -0.75027200 
  4.81660900   3.26530600 -22.49311000  -0.29015500 
  5.61937700   3.26530600 -22.11251900  -0.08948800 
  6.42214500   3.26530600 -21.86248400   0.01162400 
  7.22491300   3.26530600 -21.67383200   0.03887100 
  8.02768200   3.26530600 -21.60550200  -0.00481500 
  8.83045000   3.26530600 -21.31482300  -0.09441300 
  9.63321800   3.26530600 -20.74025200   0.00623200 
 10.43598600   3.26530600 -20.14622300   0.18366200 
 11.23875400   3.26530600 -19.55576000   0.18744000 
 12.04152200   3.26530600 -19.15803200   0.05711700 
 12.84429100   3.26530600 -18.59461500  -0.23522400 
 13.64705900   3.26530600 -18.05451600  -0.56467700 
 14.44982700   3.26530600 -16.96189000  -0.07440100 
 15.25259500   3.26530600 -16.77730700   0.94292900 
 16.05536300   3.26530600 -17.89869100   0.60405700 
 16.85813100   3.26530600 -17.31164900   0.06563200 
 17.66090000   3.26530600 -16.22519200   0.51205900 
 18.46366800   3.26530600 -16.55055700   1.11647300 
 19.26643600   3.26530600 -18.64569500  -0.43537000 
 20.06920400   3.26530600 -20.58832200  -3.41748300 
 20.87197200   3.26530600 -20.22367000  -3.46019700 
 21.67474000   3.26530600 -17.50515500  -2.82590300 
 22.47750900   3.26530600 -15.08540100  -3.72841700 
 23.28027700   3.26530600  -9.45225400  -0.70163900 
 24.08304500   3.26530600  -3.19511800   2.59301000 
 24.88581300   3.26530600  -3.10379400   2.25314400 
 25.68858100   3.26530600  -8.02232700   6.09777400 
 26.49134900   3.26530600 -11.23864200  10.90929200 
 27.29411800   3.26530600  -6.93516900   6.25918700 
 28.09688600   3.26530600  -1.12784400  14.75553300 
 28.89965400   3.26530600   1.27343700  16.48125000 
  0.00000000   4.08163300   0.00000000   0.00000000 
  0.80276800   4.08163300 -16.53622300  -5.59969000 
  1.60553600   4.08163300 -21.35995200  -7.32564300 
  2.40830400   4.08163300 -22.09890900  -5.26390200 
  3.21107300   4.08163300 -22.66842400  -2.62936700 
  4.01384100   4.08163300 -22.63938600  -1.31415300 
  4.81660900   4.08163300 -22.53419100  -0.73183100 
  5.61937700   4.08163300 -22.39624500  -0.45492600 
  6.42214500   4.08163300 -22.31542900  -0.32446200 
  7.22491300   4.08163300 -22.37570100  -0.29371900 
  8.02768200   4.08163300 -22.35808900  -0.29335500 
  8.83045000   4.08163300 -22.18629700  -0.36679300 
  9.63321800   4.08163300 -22.05052000  -0.35774000 
 10.43598600   4.08163300 -22.25757400  -0.42827400 
 11.23875400   4.08163300 -22.23762400  -0.75976600 
 12.04152200   4.08163300 -22.23582700  -1.05454600 
 12.84429100   4.08163300 -22.87052800  -1.18397800 
 13.64705900   4.08163300 -24.03869400  -0.81200200 
 14.44982700   4.08163300 -25.24264200  -0.85912500 
 15.25259500   4.08163300 -26.38526500  -0.74945400 
 16.05536300   4.08163300 -27.20063200  -1.05595600 
 16.85813100   4.08163300 -26.82074100  -1.23797200 
 17.66090000   4.08163300 -25.69175900   0.06677800 
 18.46366800   4.08163300 -24.29457300   1.02893600 
 19.26643600   4.08163300 -24.99294200  -1.18353100 
 20.06920400   4.08163300 -23.96805300  -2.57757000 
 20.87197200   4.08163300 -26.55051300  -4.53003700 
 21.67474000   4.08163300 -35.63427900  -3.66343700 
 22.47750900   4.08163300 -43.16915400  -2.28920800 
 23.28027700   4.08163300 -53.43919100  -0.00277600 
 24.08304500   4.08163300 -66.77224800   2.61277300 
 24.88581300   4.08163300 -83.31858900   4.89418400 
 25.68858100   4.08163300 -100.06101000   5.14865100 
 26.49134900   4.08163300 -112.80312900   3.80371400 
 27.29411800   4.08163300 -115.55409400   1.59143100 
 28.09688600   4.08163300 -115.87489300   0.32034800 
 28.89965400   4.08163300 -106.68940500   0.35325400 
  0.00000000   4.89795900   0.00000000   0.00000000 
  0.80276800   4.89795900   6.91638400  -1.16751100 
  1.60553600   4.89795900  -2.21758900  -0.71249200 
  2.40830400   4.89795900  -3.37830400  -0.18108600 
  3.21107300   4.89795900  -8.26538400  -0.76190200 
  4.01384100   4.89795900 -11.31580900  -0.57892400 
  4.81660900   4.89795900 -12.69041800  -0.35251900 
  5.61937700   4.89795900 -13.22337700  -0.23156100 
  6.42214500   4.89795900 -13.49682300  -0.14690100 
  7.22491300   4.89795900 -13.74582800  -0.11154700 
  8.02768200   4.89795900 -13.97261500  -0.06319100 
  8.83045000   4.89795900 -14.06120000  -0.02695200 
  9.63321800   4.89795900 -14.05230900  -0.04218400 
 10.43598600   4.89795900 -14.07222500  -0.16236000 
 11.23875400   4.89795900 -14.07902300  -0.22413600 
 12.04152200   4.89795900 -14.04498600  -0.27774700 
 12.84429100   4.89795900 -13.99624100  -0.28847500 
 13.64705900   4.89795900 -14.24217300  -0.41498400 
 14.44982700   4.89795900 -14.51016900  -0.34765700 
 15.25259500   4.89795900 -13.97094900  -0.38704700 
 16.05536300   4.89795900 -13.32227200  -0.39587800 
 16.85813100   4.89795900 -14.59818200  -0.34751200 
 17.66090000   4.89795900 -16.32777200  -0.24058800 
 18.46366800   4.89795900 -16.48725000  -0.20406800 
 19.26643600   4.89795900 -16.60141700  -0.80675100 
 20.06920400   4.89795900 -18.06847800  -0.86778200 
 20.87197200   4.89795900 -20.04845500  -0.48540500 
 21.67474000   4.89795900 -22.52307300   0.32676000 
 22.47750900   4.89795900 -24.69194900   0.12513400 
 23.28027700   4.89795900 -25.13296700   0.14695400 
 24.08304500   4.89795900 -24.21006000   0.55248700 
 24.88581300   4.89795900 -21.15678000  -0.65952400 
 25.68858100   4.89795900 -18.56599000  -0.27197200 
 26.49134900   4.89795900 -13.68599600  -1.10515000 
 27.29411800   4.89795900 -12.06845000  -1.85997100 
 28.09688600   4.89795900  -9.58445400  -0.44925900 
 28.89965400   4.89795900  -1.08061700   2.14489800 


==> pictures/tikz/ell_exp/Data/Datafile-28.txt <==
   2.7543113e+01   2.2038183e+00
   2.7547493e+01   2.2542471e+00
   2.7532930e+01   2.3080794e+00
   2.7500003e+01   2.3631693e+00
   2.7450025e+01   2.4173204e+00
   2.7384988e+01   2.4683740e+00
   2.7307487e+01   2.5142946e+00
   2.7220609e+01   2.5532516e+00
   2.7127819e+01   2.5836919e+00
   2.7032816e+01   2.6044019e+00
   2.6939387e+01   2.6145559e+00
   2.6851257e+01   2.6137493e+00
   2.6771941e+01   2.6020140e+00
   2.6704598e+01   2.5798180e+00
   2.6651915e+01   2.5480462e+00
   2.6615992e+01   2.5079652e+00
   2.6598261e+01   2.4611729e+00
   2.6599429e+01   2.4095347e+00
   2.6619448e+01   2.3551093e+00
   2.6657522e+01   2.3000666e+00
   2.6712132e+01   2.2466008e+00
   2.6781101e+01   2.1968434e+00
   2.6861680e+01   2.1527782e+00
   2.6950655e+01   2.1161619e+00
   2.7044481e+01   2.0884543e+00
   2.7139416e+01   2.0707599e+00
   2.7231675e+01   2.0637843e+00
   2.7317581e+01   2.0678054e+00
   2.7393709e+01   2.0826630e+00
   2.7457024e+01   2.1077647e+00
   2.7505001e+01   2.1421099e+00
   2.7535728e+01   2.1843293e+00
   2.7543113e+01   2.2038183e+00


==> pictures/tikz/ell_exp/Data/Datafile-29.txt <==
   1.4256179e+01   2.8348075e-01
   1.4286502e+01   3.2401162e-01
   1.4302526e+01   3.7742727e-01
   1.4303614e+01   4.4159818e-01
   1.4289720e+01   5.1396607e-01
   1.4261400e+01   5.9164586e-01
   1.4219782e+01   6.7154069e-01
   1.4166525e+01   7.5046541e-01
   1.4103753e+01   8.2527355e-01
   1.4033968e+01   8.9298274e-01
   1.3959952e+01   9.5089363e-01
   1.3884656e+01   9.9669748e-01
   1.3811082e+01   1.0285683e+00
   1.3742163e+01   1.0452354e+00
   1.3680646e+01   1.0460343e+00
   1.3628985e+01   1.0309333e+00
   1.3589238e+01   1.0005343e+00
   1.3562990e+01   9.5604932e-01
   1.3551288e+01   8.9925174e-01
   1.3554598e+01   8.3240592e-01
   1.3572788e+01   7.5817681e-01
   1.3605133e+01   6.7952368e-01
   1.3650344e+01   5.9958219e-01
   1.3706617e+01   5.2153935e-01
   1.3771711e+01   4.4850648e-01
   1.3843029e+01   3.8339517e-01
   1.3917728e+01   3.2880121e-01
   1.3992830e+01   2.8690109e-01
   1.4065342e+01   2.5936522e-01
   1.4132372e+01   2.4729138e-01
   1.4191249e+01   2.5116092e-01
   1.4239624e+01   2.7081956e-01
   1.4256179e+01   2.8348075e-01


==> pictures/tikz/ell_exp/Data/Datafile-3.txt <==
   9.6297096e+00   1.3911032e+00
   9.5791049e+00   1.3922905e+00
   9.5262997e+00   1.3743565e+00
   9.4733991e+00   1.3380162e+00
   9.4225122e+00   1.2847184e+00
   9.3756676e+00   1.2165879e+00
   9.3347328e+00   1.1363408e+00
   9.3013399e+00   1.0471763e+00
   9.2768201e+00   9.5264915e-01
   9.2621508e+00   8.5652786e-01
   9.2579171e+00   7.6264445e-01
   9.2642875e+00   6.7474178e-01
   9.2810082e+00   5.9632423e-01
   9.3074125e+00   5.3051807e-01
   9.3424479e+00   4.7994678e-01
   9.3847174e+00   4.4662649e-01
   9.4325361e+00   4.3188556e-01
   9.4839975e+00   4.3631167e-01
   9.5370499e+00   4.5972836e-01
   9.5895785e+00   5.0120209e-01
   9.6394890e+00   5.5907943e-01
   9.6847916e+00   6.3105299e-01
   9.7236803e+00   7.1425341e-01
   9.7546047e+00   8.0536376e-01
   9.7763320e+00   9.0075175e-01
   9.7879959e+00   9.9661456e-01
   9.7891315e+00   1.0891304e+00
   9.7796934e+00   1.1746111e+00
   9.7600580e+00   1.2496487e+00
   9.7310080e+00   1.3112516e+00
   9.6937016e+00   1.3569641e+00
   9.6496261e+00   1.3849636e+00
   9.6297096e+00   1.3911032e+00


==> pictures/tikz/ell_exp/Data/Datafile-30.txt <==
   9.4457260e+00   3.4053709e+00
   9.4962615e+00   3.4082693e+00
   9.5474481e+00   3.4304043e+00
   9.5972450e+00   3.4708932e+00
   9.6436671e+00   3.5281220e+00
   9.6848635e+00   3.5998091e+00
   9.7191920e+00   3.6830966e+00
   9.7452839e+00   3.7746641e+00
   9.7620991e+00   3.8708610e+00
   9.7689672e+00   3.9678524e+00
   9.7656144e+00   4.0617713e+00
   9.7521743e+00   4.1488737e+00
   9.7291828e+00   4.2256870e+00
   9.6975564e+00   4.2891490e+00
   9.6585561e+00   4.3367294e+00
   9.6137366e+00   4.3665316e+00
   9.5648847e+00   4.3773674e+00
   9.5139480e+00   4.3688047e+00
   9.4629573e+00   4.3411850e+00
   9.4139452e+00   4.2956094e+00
   9.3688659e+00   4.2338948e+00
   9.3295164e+00   4.1585015e+00
   9.2974655e+00   4.0724354e+00
   9.2739910e+00   3.9791275e+00
   9.2600287e+00   3.8822978e+00
   9.2561353e+00   3.7858065e+00
   9.2624659e+00   3.6935004e+00
   9.2787682e+00   3.6090596e+00
   9.3043923e+00   3.5358504e+00
   9.3383166e+00   3.4767914e+00
   9.3791887e+00   3.4342371e+00
   9.4253791e+00   3.4098840e+00
   9.4457260e+00   3.4053709e+00


==> pictures/tikz/ell_exp/Data/Datafile-31.txt <==
   2.6490933e+01   7.0902536e-01
   2.6540667e+01   6.9959929e-01
   2.6595690e+01   7.0867943e-01
   2.6653810e+01   7.3590379e-01
   2.6712709e+01   7.8018701e-01
   2.6770040e+01   8.3976367e-01
   2.6823516e+01   9.1225863e-01
   2.6871007e+01   9.9478175e-01
   2.6910617e+01   1.0840431e+00
   2.6940770e+01   1.1764841e+00
   2.6960261e+01   1.2684194e+00
   2.6968315e+01   1.3561839e+00
   2.6964610e+01   1.4362786e+00
   2.6949293e+01   1.5055105e+00
   2.6922976e+01   1.5611194e+00
   2.6886708e+01   1.6008885e+00
   2.6841935e+01   1.6232322e+00
   2.6790441e+01   1.6272598e+00
   2.6734279e+01   1.6128107e+00
   2.6675689e+01   1.5804610e+00
   2.6617006e+01   1.5315003e+00
   2.6560569e+01   1.4678806e+00
   2.6508630e+01   1.3921381e+00
   2.6463258e+01   1.3072925e+00
   2.6426262e+01   1.2167263e+00
   2.6399117e+01   1.1240501e+00
   2.6382905e+01   1.0329586e+00
   2.6378273e+01   9.4708334e-01
   2.6385405e+01   8.6984788e-01
   2.6404017e+01   8.0433135e-01
   2.6433367e+01   7.5314570e-01
   2.6472285e+01   7.1833154e-01
   2.6490933e+01   7.0902536e-01


==> pictures/tikz/ell_exp/Data/Datafile-32.txt <==
   1.1343495e+01   8.4396635e-01
   1.1308422e+01   8.8046560e-01
   1.1258316e+01   9.0494707e-01
   1.1195172e+01   9.1643479e-01
   1.1121509e+01   9.1447075e-01
   1.1040263e+01   8.9913327e-01
   1.0954672e+01   8.7103380e-01
   1.0868151e+01   8.3129258e-01
   1.0784146e+01   7.8149396e-01
   1.0706009e+01   7.2362326e-01
   1.0636853e+01   6.5998760e-01
   1.0579436e+01   5.9312394e-01
   1.0536047e+01   5.2569791e-01
   1.0508415e+01   4.6039759e-01
   1.0497643e+01   3.9982628e-01
   1.0504159e+01   3.4639878e-01
   1.0527704e+01   3.0224506e-01
   1.0567339e+01   2.6912541e-01
   1.0621485e+01   2.4836019e-01
   1.0687981e+01   2.4077726e-01
   1.0764179e+01   2.4667891e-01
   1.0847038e+01   2.6582986e-01
   1.0933258e+01   2.9746664e-01
   1.1019399e+01   3.4032798e-01
   1.1102028e+01   3.9270513e-01
   1.1177851e+01   4.5250998e-01
   1.1243845e+01   5.1735831e-01
   1.1297378e+01   5.8466481e-01
   1.1336318e+01   6.5174619e-01
   1.1359110e+01   7.1592812e-01
   1.1364848e+01   7.7465187e-01
   1.1353301e+01   8.2557631e-01
   1.1343495e+01   8.4396635e-01


==> pictures/tikz/ell_exp/Data/Datafile-33.txt <==
   2.2988992e+01   2.3466852e-01
   2.2996226e+01   2.8476752e-01
   2.2984740e+01   3.3933938e-01
   2.2954991e+01   3.9620847e-01
   2.2908166e+01   4.5310761e-01
   2.2846130e+01   5.0776842e-01
   2.2771358e+01   5.5801173e-01
   2.2686830e+01   6.0183451e-01
   2.2595917e+01   6.3748968e-01
   2.2502241e+01   6.6355578e-01
   2.2409539e+01   6.7899363e-01
   2.2321506e+01   6.8318779e-01
   2.2241651e+01   6.7597103e-01
   2.2173158e+01   6.5763108e-01
   2.2118758e+01   6.2889908e-01
   2.2080619e+01   5.9092049e-01
   2.2060261e+01   5.4520940e-01
   2.2058498e+01   4.9358816e-01
   2.2075398e+01   4.3811475e-01
   2.2110287e+01   3.8100072e-01
   2.2161776e+01   3.2452303e-01
   2.2227812e+01   2.7093326e-01
   2.2305761e+01   2.2236787e-01
   2.2392516e+01   1.8076300e-01
   2.2484618e+01   1.4777732e-01
   2.2578397e+01   1.2472585e-01
   2.2670112e+01   1.1252759e-01
   2.2756108e+01   1.1166884e-01
   2.2832956e+01   1.2218384e-01
   2.2897592e+01   1.4365339e-01
   2.2947440e+01   1.7522156e-01
   2.2980513e+01   2.1562983e-01
   2.2988992e+01   2.3466852e-01


==> pictures/tikz/ell_exp/Data/Datafile-34.txt <==
   2.2746395e+00   1.8901021e+00
   2.2703062e+00   1.8396693e+00
   2.2849202e+00   1.7858506e+00
   2.3178989e+00   1.7307917e+00
   2.3679275e+00   1.6766874e+00
   2.4330117e+00   1.6256948e+00
   2.5105566e+00   1.5798468e+00
   2.5974708e+00   1.5409713e+00
   2.6902893e+00   1.5106180e+00
   2.7853118e+00   1.4899970e+00
   2.8787499e+00   1.4799305e+00
   2.9668786e+00   1.4808198e+00
   3.0461845e+00   1.4926294e+00
   3.1135060e+00   1.5148885e+00
   3.1661590e+00   1.5467097e+00
   3.2020445e+00   1.5868243e+00
   3.2197319e+00   1.6336333e+00
   3.2185160e+00   1.6852703e+00
   3.1984453e+00   1.7396769e+00
   3.1603200e+00   1.7946839e+00
   3.1056599e+00   1.8480985e+00
   3.0366443e+00   1.8977912e+00
   2.9560245e+00   1.9417809e+00
   2.8670146e+00   1.9783138e+00
   2.7731631e+00   2.0059335e+00
   2.6782117e+00   2.0235388e+00
   2.5859457e+00   2.0304280e+00
   2.5000434e+00   2.0263264e+00
   2.4239296e+00   2.0113975e+00
   2.3606386e+00   1.9862364e+00
   2.3126937e+00   1.9518462e+00
   2.2820063e+00   1.9095981e+00
   2.2746395e+00   1.8901021e+00


==> pictures/tikz/ell_exp/Data/Datafile-35.txt <==
   1.3845981e+01   2.8309520e+00
   1.3886906e+01   2.8011627e+00
   1.3940527e+01   2.7858397e+00
   1.4004707e+01   2.7855937e+00
   1.4076886e+01   2.8004347e+00
   1.4154188e+01   2.8297708e+00
   1.4233531e+01   2.8724327e+00
   1.4311750e+01   2.9267195e+00
   1.4385729e+01   2.9904669e+00
   1.4452518e+01   3.0611335e+00
   1.4509454e+01   3.1359022e+00
   1.4554266e+01   3.2117920e+00
   1.4585170e+01   3.2857776e+00
   1.4600932e+01   3.3549093e+00
   1.4600925e+01   3.4164311e+00
   1.4585148e+01   3.4678902e+00
   1.4554230e+01   3.5072353e+00
   1.4509405e+01   3.5328977e+00
   1.4452459e+01   3.5438543e+00
   1.4385662e+01   3.5396684e+00
   1.4311678e+01   3.5205067e+00
   1.4233456e+01   3.4871333e+00
   1.4154114e+01   3.4408787e+00
   1.4076815e+01   3.3835867e+00
   1.4004642e+01   3.3175416e+00
   1.3940471e+01   3.2453763e+00
   1.3886861e+01   3.1699678e+00
   1.3845949e+01   3.0943224e+00
   1.3819366e+01   3.0214558e+00
   1.3808172e+01   2.9542731e+00
   1.3812813e+01   2.8954526e+00
   1.3833104e+01   2.8473392e+00
   1.3845981e+01   2.8309520e+00


==> pictures/tikz/ell_exp/Data/Datafile-36.txt <==
   2.3032262e+01   5.6065229e-01
   2.3063936e+01   6.0013721e-01
   2.3081753e+01   6.5298190e-01
   2.3085004e+01   7.1707962e-01
   2.3073560e+01   7.8987499e-01
   2.3047876e+01   8.6846589e-01
   2.3008977e+01   9.4971915e-01
   2.2958413e+01   1.0303955e+00
   2.2898200e+01   1.1072785e+00
   2.2830738e+01   1.1773032e+00
   2.2758718e+01   1.2376779e+00
   2.2685010e+01   1.2859956e+00
   2.2612553e+01   1.3203301e+00
   2.2544235e+01   1.3393126e+00
   2.2482781e+01   1.3421862e+00
   2.2430639e+01   1.3288365e+00
   2.2389889e+01   1.2997956e+00
   2.2362156e+01   1.2562213e+00
   2.2348544e+01   1.1998508e+00
   2.2349598e+01   1.1329314e+00
   2.2365273e+01   1.0581309e+00
   2.2394947e+01   9.7843142e-01
   2.2437435e+01   8.9701034e-01
   2.2491044e+01   8.1711365e-01
   2.2553637e+01   7.4192656e-01
   2.2622718e+01   6.7444656e-01
   2.2695533e+01   6.1736386e-01
   2.2769179e+01   5.7295416e-01
   2.2840721e+01   5.4298794e-01
   2.2907306e+01   5.2865985e-01
   2.2966279e+01   5.3054112e-01
   2.3015290e+01   5.4855675e-01
   2.3032262e+01   5.6065229e-01


==> pictures/tikz/ell_exp/Data/Datafile-37.txt <==
   2.7036461e+01   1.6603771e+00
   2.7021933e+01   1.6118880e+00
   2.7025264e+01   1.5562200e+00
   2.7046321e+01   1.4955924e+00
   2.7084264e+01   1.4324224e+00
   2.7137581e+01   1.3692282e+00
   2.7204146e+01   1.3085292e+00
   2.7281305e+01   1.2527453e+00
   2.7365983e+01   1.2041005e+00
   2.7454803e+01   1.1645340e+00
   2.7544224e+01   1.1356232e+00
   2.7630682e+01   1.1185207e+00
   2.7710730e+01   1.1139084e+00
   2.7781176e+01   1.1219701e+00
   2.7839212e+01   1.1423844e+00
   2.7882524e+01   1.1743375e+00
   2.7909386e+01   1.2165554e+00
   2.7918727e+01   1.2673552e+00
   2.7910173e+01   1.3247116e+00
   2.7884067e+01   1.3863379e+00
   2.7841450e+01   1.4497773e+00
   2.7784019e+01   1.5125007e+00
   2.7714065e+01   1.5720075e+00
   2.7634376e+01   1.6259253e+00
   2.7548130e+01   1.6721047e+00
   2.7458764e+01   1.7087045e+00
   2.7369843e+01   1.7342658e+00
   2.7284909e+01   1.7477693e+00
   2.7207350e+01   1.7486768e+00
   2.7140258e+01   1.7369522e+00
   2.7086307e+01   1.7130627e+00
   2.7047649e+01   1.6779609e+00
   2.7036461e+01   1.6603771e+00


==> pictures/tikz/ell_exp/Data/Datafile-38.txt <==
   7.8294850e+00   3.9562897e+00
   7.7795099e+00   3.9643358e+00
   7.7247589e+00   3.9537363e+00
   7.6674147e+00   3.9249138e+00
   7.6097635e+00   3.8790175e+00
   7.5541036e+00   3.8178770e+00
   7.5026540e+00   3.7439298e+00
   7.4574658e+00   3.6601239e+00
   7.4203405e+00   3.5698005e+00
   7.3927583e+00   3.4765605e+00
   7.3758187e+00   3.3841209e+00
   7.3701971e+00   3.2961672e+00
   7.3761175e+00   3.2162057e+00
   7.3933440e+00   3.1474242e+00
   7.4211898e+00   3.0925649e+00
   7.4585447e+00   3.0538149e+00
   7.5039195e+00   3.0327188e+00
   7.5555054e+00   3.0301179e+00
   7.6112456e+00   3.0461158e+00
   7.6689181e+00   3.0800746e+00
   7.7262236e+00   3.1306406e+00
   7.7808775e+00   3.1957979e+00
   7.8307010e+00   3.2729489e+00
   7.8737077e+00   3.3590177e+00
   7.9081830e+00   3.4505731e+00
   7.9327527e+00   3.5439650e+00
   7.9464371e+00   3.6354703e+00
   7.9486907e+00   3.7214409e+00
   7.9394237e+00   3.7984494e+00
   7.9190055e+00   3.8634257e+00
   7.8882501e+00   3.9137794e+00
   7.8483836e+00   3.9475032e+00
   7.8294850e+00   3.9562897e+00


==> pictures/tikz/ell_exp/Data/Datafile-39.txt <==
   1.7340900e+01   1.5954803e+00
   1.7371217e+01   1.5549453e+00
   1.7417933e+01   1.5244880e+00
   1.7479185e+01   1.5053227e+00
   1.7552531e+01   1.4982134e+00
   1.7635046e+01   1.5034437e+00
   1.7723442e+01   1.5208049e+00
   1.7814194e+01   1.5496049e+00
   1.7903685e+01   1.5886956e+00
   1.7988346e+01   1.6365185e+00
   1.8064802e+01   1.6911671e+00
   1.8130005e+01   1.7504627e+00
   1.8181357e+01   1.8120414e+00
   1.8216808e+01   1.8734483e+00
   1.8234948e+01   1.9322352e+00
   1.8235051e+01   1.9860585e+00
   1.8217114e+01   2.0327724e+00
   1.8181852e+01   2.0705147e+00
   1.8130672e+01   2.0977805e+00
   1.8065612e+01   2.1134830e+00
   1.7989267e+01   2.1169961e+00
   1.7904681e+01   2.1081798e+00
   1.7815226e+01   2.0873855e+00
   1.7724468e+01   2.0554423e+00
   1.7636025e+01   2.0136235e+00
   1.7553424e+01   1.9635965e+00
   1.7479956e+01   1.9073556e+00
   1.7418552e+01   1.8471430e+00
   1.7371659e+01   1.7853591e+00
   1.7341147e+01   1.7244671e+00
   1.7328232e+01   1.6668945e+00
   1.7333429e+01   1.6149367e+00
   1.7340900e+01   1.5954803e+00


==> pictures/tikz/ell_exp/Data/Datafile-4.txt <==
   5.6254297e+00   3.3168813e+00
   5.6066219e+00   3.3638761e+00
   5.5693679e+00   3.4053750e+00
   5.5151530e+00   3.4397236e+00
   5.4461384e+00   3.4655526e+00
   5.3650757e+00   3.4818322e+00
   5.2751965e+00   3.4879133e+00
   5.1800840e+00   3.4835536e+00
   5.0835301e+00   3.4689269e+00
   4.9893841e+00   3.4446162e+00
   4.9013992e+00   3.4115909e+00
   4.8230831e+00   3.3711674e+00
   4.7575581e+00   3.3249574e+00
   4.7074364e+00   3.2748030e+00
   4.6747163e+00   3.2227039e+00
   4.6607021e+00   3.1707369e+00
   4.6659526e+00   3.1209740e+00
   4.6902585e+00   3.0753989e+00
   4.7326507e+00   3.0358286e+00
   4.7914392e+00   3.0038407e+00
   4.8642803e+00   2.9807103e+00
   4.9482701e+00   2.9673598e+00
   5.0400601e+00   2.9643211e+00
   5.1359910e+00   2.9717156e+00
   5.2322383e+00   2.9892485e+00
   5.3249650e+00   3.0162207e+00
   5.4104742e+00   3.0515569e+00
   5.4853571e+00   3.0938485e+00
   5.5466282e+00   3.1414093e+00
   5.5918450e+00   3.1923433e+00
   5.6192047e+00   3.2446199e+00
   5.6276165e+00   3.2961550e+00
   5.6254297e+00   3.3168813e+00


==> pictures/tikz/ell_exp/Data/Datafile-40.txt <==
   1.7133292e+01  -1.7298148e+02
   1.7176187e+01  -1.7300835e+02
   1.7230743e+01  -1.7301991e+02
   1.7294785e+01  -1.7301570e+02
   1.7365759e+01  -1.7299588e+02
   1.7440836e+01  -1.7296124e+02
   1.7517023e+01  -1.7291317e+02
   1.7591282e+01  -1.7285358e+02
   1.7660653e+01  -1.7278485e+02
   1.7722371e+01  -1.7270971e+02
   1.7773974e+01  -1.7263117e+02
   1.7813406e+01  -1.7255235e+02
   1.7839095e+01  -1.7247640e+02
   1.7850016e+01  -1.7240634e+02
   1.7845735e+01  -1.7234496e+02
   1.7826421e+01  -1.7229472e+02
   1.7792844e+01  -1.7225762e+02
   1.7746344e+01  -1.7223514e+02
   1.7688775e+01  -1.7222816e+02
   1.7622430e+01  -1.7223698e+02
   1.7549956e+01  -1.7226123e+02
   1.7474241e+01  -1.7229996e+02
   1.7398305e+01  -1.7235162e+02
   1.7325173e+01  -1.7241414e+02
   1.7257763e+01  -1.7248504e+02
   1.7198761e+01  -1.7256149e+02
   1.7150519e+01  -1.7264044e+02
   1.7114962e+01  -1.7271875e+02
   1.7093505e+01  -1.7279328e+02
   1.7087006e+01  -1.7286108e+02
   1.7095722e+01  -1.7291944e+02
   1.7119307e+01  -1.7296602e+02
   1.7133292e+01  -1.7298148e+02


==> pictures/tikz/ell_exp/Data/Datafile-41.txt <==
   1.6312950e+01   3.4637495e+00
   1.6263738e+01   3.4755971e+00
   1.6208336e+01   3.4692194e+00
   1.6148954e+01   3.4448707e+00
   1.6087959e+01   3.4035217e+00
   1.6027782e+01   3.3468208e+00
   1.5970824e+01   3.2770286e+00
   1.5919354e+01   3.1969273e+00
   1.5875424e+01   3.1097105e+00
   1.5840786e+01   3.0188551e+00
   1.5816821e+01   2.9279833e+00
   1.5804483e+01   2.8407179e+00
   1.5804266e+01   2.7605378e+00
   1.5816177e+01   2.6906396e+00
   1.5839743e+01   2.6338099e+00
   1.5874022e+01   2.5923143e+00
   1.5917649e+01   2.5678071e+00
   1.5968884e+01   2.5612654e+00
   1.6025686e+01   2.5729499e+00
   1.6085788e+01   2.6023948e+00
   1.6146796e+01   2.6484263e+00
   1.6206277e+01   2.7092092e+00
   1.6261859e+01   2.7823202e+00
   1.6311327e+01   2.8648448e+00
   1.6352709e+01   2.9534928e+00
   1.6384355e+01   3.0447302e+00
   1.6405004e+01   3.1349196e+00
   1.6413831e+01   3.2204655e+00
   1.6410485e+01   3.2979574e+00
   1.6395100e+01   3.3643060e+00
   1.6368289e+01   3.4168661e+00
   1.6331121e+01   3.4535423e+00
   1.6312950e+01   3.4637495e+00


==> pictures/tikz/ell_exp/Data/Datafile-42.txt <==
   6.7489764e+00   4.4727894e+00
   6.7094118e+00   4.4412158e+00
   6.6804341e+00   4.3935680e+00
   6.6631986e+00   4.3317455e+00
   6.6583924e+00   4.2582129e+00
   6.6662071e+00   4.1759018e+00
   6.6863311e+00   4.0880936e+00
   6.7179622e+00   3.9982891e+00
   6.7598394e+00   3.9100683e+00
   6.8102931e+00   3.8269484e+00
   6.8673118e+00   3.7522431e+00
   6.9286226e+00   3.6889308e+00
   6.9917810e+00   3.6395353e+00
   7.0542691e+00   3.6060261e+00
   7.1135958e+00   3.5897389e+00
   7.1673959e+00   3.5913232e+00
   7.2135245e+00   3.6107157e+00
   7.2501427e+00   3.6471434e+00
   7.2757905e+00   3.6991539e+00
   7.2894456e+00   3.7646738e+00
   7.2905634e+00   3.8410910e+00
   7.2790995e+00   3.9253591e+00
   7.2555108e+00   4.0141184e+00
   7.2207378e+00   4.1038304e+00
   7.1761668e+00   4.1909187e+00
   7.1235747e+00   4.2719113e+00
   7.0650581e+00   4.3435791e+00
   7.0029499e+00   4.4030652e+00
   6.9397262e+00   4.4479980e+00
   6.8779075e+00   4.4765860e+00
   6.8199584e+00   4.4876897e+00
   6.7681890e+00   4.4808664e+00
   6.7489764e+00   4.4727894e+00


==> pictures/tikz/ell_exp/Data/Datafile-43.txt <==
   7.1940983e+00   3.6305356e+00
   7.1608885e+00   3.6687371e+00
   7.1120639e+00   3.6956849e+00
   7.0495711e+00   3.7103047e+00
   6.9759015e+00   3.7120136e+00
   6.8939919e+00   3.7007436e+00
   6.8071080e+00   3.6769439e+00
   6.7187134e+00   3.6415633e+00
   6.6323322e+00   3.5960123e+00
   6.5514081e+00   3.5421070e+00
   6.4791673e+00   3.4819963e+00
   6.4184899e+00   3.4180767e+00
   6.3717949e+00   3.3528965e+00
   6.3409437e+00   3.2890541e+00
   6.3271665e+00   3.2290949e+00
   6.3310123e+00   3.1754090e+00
   6.3523280e+00   3.1301369e+00
   6.3902637e+00   3.0950835e+00
   6.4433070e+00   3.0716461e+00
   6.5093433e+00   3.0607591e+00
   6.5857400e+00   3.0628566e+00
   6.6694512e+00   3.0778550e+00
   6.7571397e+00   3.1051563e+00
   6.8453097e+00   3.1436721e+00
   6.9304461e+00   3.1918669e+00
   7.0091548e+00   3.2478193e+00
   7.0782979e+00   3.3092987e+00
   7.1351188e+00   3.3738541e+00
   7.1773524e+00   3.4389118e+00
   7.2033149e+00   3.5018783e+00
   7.2119712e+00   3.5602432e+00
   7.2029763e+00   3.6116797e+00
   7.1940983e+00   3.6305356e+00


==> pictures/tikz/ell_exp/Data/Datafile-44.txt <==
   1.0546255e+01   4.2610743e+00
   1.0540044e+01   4.3113105e+00
   1.0514596e+01   4.3609332e+00
   1.0470925e+01   4.4079641e+00
   1.0410772e+01   4.4505282e+00
   1.0336534e+01   4.4869287e+00
   1.0251172e+01   4.5157143e+00
   1.0158089e+01   4.5357375e+00
   1.0060996e+01   4.5462000e+00
   9.9637628e+00   4.5466847e+00
   9.8702666e+00   4.5371723e+00
   9.7842347e+00   4.5180420e+00
   9.7090968e+00   4.4900565e+00
   9.6478485e+00   4.4543314e+00
   9.6029315e+00   4.4122910e+00
   9.5761365e+00   4.3656114e+00
   9.5685318e+00   4.3161534e+00
   9.5804205e+00   4.2658889e+00
   9.6113288e+00   4.2168217e+00
   9.6600242e+00   4.1709080e+00
   9.7245656e+00   4.1299782e+00
   9.8023799e+00   4.0956640e+00
   9.8903648e+00   4.0693335e+00
   9.9850127e+00   4.0520364e+00
   1.0082550e+01   4.0444622e+00
   1.0179089e+01   4.0469129e+00
   1.0270780e+01   4.0592908e+00
   1.0353968e+01   4.0811024e+00
   1.0425337e+01   4.1114782e+00
   1.0482041e+01   4.1492072e+00
   1.0521820e+01   4.1927852e+00
   1.0543087e+01   4.2404750e+00
   1.0546255e+01   4.2610743e+00


==> pictures/tikz/ell_exp/Data/Datafile-45.txt <==
   2.6923194e+01   2.5693675e+00
   2.6957373e+01   2.6067050e+00
   2.6978595e+01   2.6582767e+00
   2.6986015e+01   2.7220264e+00
   2.6979338e+01   2.7954127e+00
   2.6958828e+01   2.8755099e+00
   2.6925305e+01   2.9591248e+00
   2.6880105e+01   3.0429239e+00
   2.6825028e+01   3.1235664e+00
   2.6762272e+01   3.1978374e+00
   2.6694339e+01   3.2627758e+00
   2.6623935e+01   3.3157929e+00
   2.6553869e+01   3.3547749e+00
   2.6486933e+01   3.3781679e+00
   2.6425796e+01   3.3850391e+00
   2.6372895e+01   3.3751147e+00
   2.6330340e+01   3.3487903e+00
   2.6299827e+01   3.3071154e+00
   2.6282572e+01   3.2517514e+00
   2.6279263e+01   3.1849055e+00
   2.6290032e+01   3.1092427e+00
   2.6314451e+01   3.0277793e+00
   2.6351544e+01   2.9437632e+00
   2.6399834e+01   2.8605437e+00
   2.6457396e+01   2.7814385e+00
   2.6521933e+01   2.7096013e+00
   2.6590875e+01   2.6478960e+00
   2.6661472e+01   2.5987827e+00
   2.6730909e+01   2.5642193e+00
   2.6796419e+01   2.5455838e+00
   2.6855390e+01   2.5436190e+00
   2.6905470e+01   2.5584034e+00
   2.6923194e+01   2.5693675e+00


==> pictures/tikz/ell_exp/Data/Datafile-46.txt <==
   1.9821806e+01   1.6812161e+00
   1.9828670e+01   1.6310650e+00
   1.9854762e+01   1.5817777e+00
   1.9899042e+01   1.5353192e+00
   1.9959744e+01   1.4935415e+00
   2.0034449e+01   1.4581104e+00
   2.0120178e+01   1.4304382e+00
   2.0213514e+01   1.4116281e+00
   2.0310735e+01   1.4024302e+00
   2.0407966e+01   1.4032110e+00
   2.0501331e+01   1.4139395e+00
   2.0587106e+01   1.4341879e+00
   2.0661874e+01   1.4631490e+00
   2.0722652e+01   1.4996682e+00
   2.0767018e+01   1.5422897e+00
   2.0793203e+01   1.5893141e+00
   2.0800163e+01   1.6388668e+00
   2.0787621e+01   1.6889723e+00
   2.0756077e+01   1.7376331e+00
   2.0706788e+01   1.7829091e+00
   2.0641720e+01   1.8229955e+00
   2.0563465e+01   1.8562940e+00
   2.0475145e+01   1.8814771e+00
   2.0380280e+01   1.8975410e+00
   2.0282652e+01   1.9038451e+00
   2.0186154e+01   1.9001381e+00
   2.0094631e+01   1.8865679e+00
   2.0011734e+01   1.8636754e+00
   1.9940767e+01   1.8323733e+00
   1.9884559e+01   1.7939095e+00
   1.9845350e+01   1.7498174e+00
   1.9824705e+01   1.7018549e+00
   1.9821806e+01   1.6812161e+00


==> pictures/tikz/ell_exp/Data/Datafile-47.txt <==
   1.1984004e+01   4.6686303e+00
   1.1984541e+01   4.6180145e+00
   1.2004262e+01   4.5658507e+00
   1.2042383e+01   4.5142184e+00
   1.2097383e+01   4.4651761e+00
   1.2167070e+01   4.4206789e+00
   1.2248664e+01   4.3825008e+00
   1.2338914e+01   4.3521638e+00
   1.2434222e+01   4.3308774e+00
   1.2530787e+01   4.3194902e+00
   1.2624760e+01   4.3184562e+00
   1.2712394e+01   4.3278165e+00
   1.2790197e+01   4.3471981e+00
   1.2855066e+01   4.3758282e+00
   1.2904415e+01   4.4125655e+00
   1.2936276e+01   4.4559453e+00
   1.2949380e+01   4.5042382e+00
   1.2943204e+01   4.5555190e+00
   1.2917994e+01   4.6077432e+00
   1.2874755e+01   4.6588289e+00
   1.2815212e+01   4.7067393e+00
   1.2741737e+01   4.7495646e+00
   1.2657261e+01   4.7855972e+00
   1.2565150e+01   4.8134009e+00
   1.2469077e+01   4.8318670e+00
   1.2372873e+01   4.8402595e+00
   1.2280372e+01   4.8382437e+00
   1.2195262e+01   4.8259000e+00
   1.2120937e+01   4.8037205e+00
   1.2060359e+01   4.7725894e+00
   1.2015944e+01   4.7337479e+00
   1.1989462e+01   4.6887444e+00
   1.1984004e+01   4.6686303e+00


==> pictures/tikz/ell_exp/Data/Datafile-48.txt <==
   5.5905430e+00   1.5473495e+00
   5.6154560e+00   1.5032860e+00
   5.6579164e+00   1.4671317e+00
   5.7162314e+00   1.4403279e+00
   5.7880763e+00   1.4239431e+00
   5.8705867e+00   1.4186306e+00
   5.9604732e+00   1.4246022e+00
   6.0541524e+00   1.4416199e+00
   6.1478895e+00   1.4690050e+00
   6.2379476e+00   1.5056660e+00
   6.3207364e+00   1.5501412e+00
   6.3929552e+00   1.6006576e+00
   6.4517249e+00   1.6552013e+00
   6.4947027e+00   1.7115977e+00
   6.5201751e+00   1.7675984e+00
   6.5271265e+00   1.8209710e+00
   6.5152800e+00   1.8695877e+00
   6.4851077e+00   1.9115102e+00
   6.4378125e+00   1.9450672e+00
   6.3752799e+00   1.9689209e+00
   6.3000030e+00   1.9821204e+00
   6.2149828e+00   1.9841393e+00
   6.1236086e+00   1.9748974e+00
   6.0295235e+00   1.9547628e+00
   5.9364782e+00   1.9245385e+00
   5.8481821e+00   1.8854293e+00
   5.7681554e+00   1.8389943e+00
   5.6995884e+00   1.7870849e+00
   5.6452147e+00   1.7317704e+00
   5.6072021e+00   1.6752562e+00
   5.5870659e+00   1.6197951e+00
   5.5856089e+00   1.5675983e+00
   5.5905430e+00   1.5473495e+00


==> pictures/tikz/ell_exp/Data/Datafile-49.txt <==
   9.9276922e+00   1.6459312e+00
   9.9133728e+00   1.5973802e+00
   9.9169427e+00   1.5417270e+00
   9.9382594e+00   1.4811903e+00
   9.9764733e+00   1.4181837e+00
   1.0030061e+01   1.3552188e+00
   1.0096885e+01   1.2948060e+00
   1.0174283e+01   1.2393537e+00
   1.0259169e+01   1.1910726e+00
   1.0348158e+01   1.1518876e+00
   1.0437702e+01   1.1233607e+00
   1.0524233e+01   1.1066294e+00
   1.0604299e+01   1.1023606e+00
   1.0674710e+01   1.1107244e+00
   1.0732658e+01   1.1313876e+00
   1.0775833e+01   1.1635262e+00
   1.0802514e+01   1.2058590e+00
   1.0811636e+01   1.2566984e+00
   1.0802837e+01   1.3140175e+00
   1.0776467e+01   1.3755313e+00
   1.0733577e+01   1.4387872e+00
   1.0675878e+01   1.5012636e+00
   1.0605669e+01   1.5604697e+00
   1.0525750e+01   1.6140452e+00
   1.0439306e+01   1.6598541e+00
   1.0349785e+01   1.6960701e+00
   1.0260754e+01   1.7212496e+00
   1.0175763e+01   1.7343886e+00
   1.0098201e+01   1.7349633e+00
   1.0031160e+01   1.7229509e+00
   9.9773123e+00   1.6988302e+00
   9.9388046e+00   1.6635628e+00
   9.9276922e+00   1.6459312e+00


==> pictures/tikz/ell_exp/Data/Datafile-5.txt <==
   1.6373997e+01   1.5218280e+00
   1.6385705e+01   1.5710739e+00
   1.6379171e+01   1.6264573e+00
   1.6354654e+01   1.6857702e+00
   1.6313132e+01   1.7466480e+00
   1.6256261e+01   1.8066636e+00
   1.6186308e+01   1.8634245e+00
   1.6106062e+01   1.9146677e+00
   1.6018721e+01   1.9583504e+00
   1.5927768e+01   1.9927311e+00
   1.5836828e+01   2.0164390e+00
   1.5749528e+01   2.0285291e+00
   1.5669348e+01   2.0285194e+00
   1.5599484e+01   2.0164102e+00
   1.5542721e+01   1.9926844e+00
   1.5501323e+01   1.9582877e+00
   1.5476939e+01   1.9145914e+00
   1.5470542e+01   1.8633377e+00
   1.5482388e+01   1.8065698e+00
   1.5512003e+01   1.7465508e+00
   1.5558207e+01   1.6856736e+00
   1.5619158e+01   1.6263651e+00
   1.5692426e+01   1.5709898e+00
   1.5775090e+01   1.5217553e+00
   1.5863855e+01   1.4806245e+00
   1.5955181e+01   1.4492370e+00
   1.6045429e+01   1.4288442e+00
   1.6131000e+01   1.4202592e+00
   1.6208482e+01   1.4238241e+00
   1.6274786e+01   1.4393968e+00
   1.6327270e+01   1.4663565e+00
   1.6363841e+01   1.5036285e+00
   1.6373997e+01   1.5218280e+00


==> pictures/tikz/ell_exp/Data/Datafile-50.txt <==
   4.3413742e+00   2.1525903e+00
   4.2909771e+00   2.1573207e+00
   4.2370450e+00   2.1431311e+00
   4.1817279e+00   2.1105870e+00
   4.1272313e+00   2.0609860e+00
   4.0757277e+00   1.9963055e+00
   4.0292704e+00   1.9191241e+00
   3.9897115e+00   1.8325188e+00
   3.9586280e+00   1.7399422e+00
   3.9372593e+00   1.6450851e+00
   3.9264572e+00   1.5517292e+00
   3.9266523e+00   1.4635962e+00
   3.9378369e+00   1.3841997e+00
   3.9595651e+00   1.3167051e+00
   3.9909706e+00   1.2638031e+00
   4.0308013e+00   1.2276027e+00
   4.0774695e+00   1.2095472e+00
   4.1291145e+00   1.2103563e+00
   4.1836775e+00   1.2299979e+00
   4.2389831e+00   1.2676888e+00
   4.2928266e+00   1.3219265e+00
   4.3430613e+00   1.3905486e+00
   4.3876846e+00   1.4708194e+00
   4.4249174e+00   1.5595388e+00
   4.4532754e+00   1.6531698e+00
   4.4716281e+00   1.7479796e+00
   4.4792438e+00   1.8401885e+00
   4.4758189e+00   1.9261204e+00
   4.4614899e+00   2.0023495e+00
   4.4368281e+00   2.0658366e+00
   4.4028167e+00   2.1140509e+00
   4.3608115e+00   2.1450702e+00
   4.3413742e+00   2.1525903e+00


==> pictures/tikz/ell_exp/Data/Datafile-51.txt <==
   2.2312376e+01   4.0343261e+00
   2.2262392e+01   4.0423139e+00
   2.2207653e+01   4.0316507e+00
   2.2150343e+01   4.0027615e+00
   2.2092745e+01   3.9567980e+00
   2.2037156e+01   3.8955927e+00
   2.1985793e+01   3.8215856e+00
   2.1940702e+01   3.7377272e+00
   2.1903682e+01   3.6473606e+00
   2.1876209e+01   3.5540885e+00
   2.1859377e+01   3.4616293e+00
   2.1853858e+01   3.3736691e+00
   2.1859871e+01   3.2937145e+00
   2.1877178e+01   3.2249532e+00
   2.1905087e+01   3.1701264e+00
   2.1942487e+01   3.1314198e+00
   2.1987887e+01   3.1103766e+00
   2.2039476e+01   3.1078358e+00
   2.2095197e+01   3.1238986e+00
   2.2152830e+01   3.1579246e+00
   2.2210077e+01   3.2085573e+00
   2.2264655e+01   3.2737782e+00
   2.2314388e+01   3.3509871e+00
   2.2357295e+01   3.4371059e+00
   2.2391663e+01   3.5287014e+00
   2.2416124e+01   3.6221219e+00
   2.2429702e+01   3.7136431e+00
   2.2431856e+01   3.7996162e+00
   2.2422499e+01   3.8766139e+00
   2.2402005e+01   3.9415664e+00
   2.2371191e+01   3.9918843e+00
   2.2331285e+01   4.0255616e+00
   2.2312376e+01   4.0343261e+00


==> pictures/tikz/ell_exp/Data/Datafile-52.txt <==
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> pictures/tikz/ell_exp/Data/Datafile-53.txt <==
     x      y      u      v
  0.00000000   0.00000000   0.00000000   0.00000000 
  0.80276800   0.00000000   0.00000000  -0.00000000 
  1.60553600   0.00000000   0.00000000  -0.00000000 
  2.40830400   0.00000000   0.00000000   0.00000000 
  3.21107300   0.00000000   0.00000000   0.00000000 
  4.01384100   0.00000000   0.00000000   0.00000000 
  4.81660900   0.00000000   0.00000000  -0.00000000 
  5.61937700   0.00000000   0.00000000   0.00000000 
  6.42214500   0.00000000   0.00000000  -0.00000000 
  7.22491300   0.00000000   0.00000000   0.00000000 
  8.02768200   0.00000000   0.00000000   0.00000000 
  8.83045000   0.00000000   0.00000000   0.00000000 
  9.63321800   0.00000000   0.00000000   0.00000000 
 10.43598600   0.00000000   0.00000000   0.00000000 
 11.23875400   0.00000000  -0.00000000  -0.00000000 
 12.04152200   0.00000000  -0.00000000  -0.00000000 
 12.84429100   0.00000000   0.00000000   0.00000000 
 13.64705900   0.00000000   0.00000000   0.00000000 
 14.44982700   0.00000000   0.00000000   0.00000000 
 15.25259500   0.00000000   0.00000000   0.00000000 
 16.05536300   0.00000000   0.00000000   0.00000000 
 16.85813100   0.00000000   0.00000000   0.00000000 
 17.66090000   0.00000000   0.00000000   0.00000000 
 18.46366800   0.00000000   0.00000000   0.00000000 
 19.26643600   0.00000000   0.00000000   0.00000000 
 20.06920400   0.00000000   0.00000000   0.00000000 
 20.87197200   0.00000000   0.00000000   0.00000000 
 21.67474000   0.00000000   0.00000000   0.00000000 
 22.47750900   0.00000000   0.00000000   0.00000000 
 23.28027700   0.00000000   0.00000000   0.00000000 
 24.08304500   0.00000000   0.00000000   0.00000000 
 24.88581300   0.00000000   0.00000000   0.00000000 
 25.68858100   0.00000000   0.00000000   0.00000000 
 26.49134900   0.00000000   0.00000000   0.00000000 
 27.29411800   0.00000000   0.00000000   0.00000000 
 28.09688600   0.00000000   0.00000000   0.00000000 
 28.89965400   0.00000000   0.00000000   0.00000000 
  0.00000000   0.81632700   0.00000000   0.00000000 
  0.80276800   0.81632700   6.42730500 -16.69455700 
  1.60553600   0.81632700  16.52143300 -14.01206000 
  2.40830400   0.81632700  18.42474800  -3.99965900 
  3.21107300   0.81632700  18.50997400  -2.50315900 
  4.01384100   0.81632700  17.92516900  -1.83315400 
  4.81660900   0.81632700  16.87102700  -2.25678400 
  5.61937700   0.81632700  16.21965800  -2.20616600 
  6.42214500   0.81632700  15.80607000  -2.29134800 
  7.22491300   0.81632700  15.45189900  -1.99328900 
  8.02768200   0.81632700  15.81442100  -1.80586200 
  8.83045000   0.81632700  16.45114200  -1.58309900 
  9.63321800   0.81632700  17.15516300  -1.35544800 
 10.43598600   0.81632700  17.96988000  -1.22372300 
 11.23875400   0.81632700  18.69507600  -1.08093900 
 12.04152200   0.81632700  19.16189300  -0.93921400 
 12.84429100   0.81632700  19.50464900  -0.79970400 
 13.64705900   0.81632700  19.69444600  -0.62332000 
 14.44982700   0.81632700  19.75309100  -0.45903000 
 15.25259500   0.81632700  19.81187800  -0.32820100 
 16.05536300   0.81632700  19.94517400  -0.22499400 
 16.85813100   0.81632700  20.16388100  -0.14522700 
 17.66090000   0.81632700  20.41723200  -0.09541800 
 18.46366800   0.81632700  20.69047700  -0.05413200 
 19.26643600   0.81632700  20.94447200  -0.01532900 
 20.06920400   0.81632700  21.14492000   0.03546700 
 20.87197200   0.81632700  21.38584100   0.03881700 
 21.67474000   0.81632700  21.75258000  -0.01690200 
 22.47750900   0.81632700  22.25676200   0.06442700 
 23.28027700   0.81632700  22.96944900   0.23611600 
 24.08304500   0.81632700  23.43473100  -0.25210000 
 24.88581300   0.81632700  23.50143400  -0.36463600 
 25.68858100   0.81632700  24.41705400   0.46545900 
 26.49134900   0.81632700  25.59270400   1.30077300 
 27.29411800   0.81632700  24.85257100   3.26712300 
 28.09688600   0.81632700  20.21800900   6.76293100 
 28.89965400   0.81632700  12.64805100   4.72905500 
  0.00000000   1.63265300   0.00000000   0.00000000 
  0.80276800   1.63265300  -4.96052700 -23.76752400 
  1.60553600   1.63265300   0.88532500 -14.06654600 
  2.40830400   1.63265300   3.67717800  -1.30467800 
  3.21107300   1.63265300   6.08474000   1.61353100 
  4.01384100   1.63265300   5.76610400   2.56626700 
  4.81660900   1.63265300   7.37416200   1.26439300 
  5.61937700   1.63265300  10.12321900  -0.62211100 
  6.42214500   1.63265300  12.10767200  -1.27781800 
  7.22491300   1.63265300  13.56570500  -1.42570600 
  8.02768200   1.63265300  14.91581700  -1.34642000 
  8.83045000   1.63265300  15.93648900  -1.12044100 
  9.63321800   1.63265300  16.74041500  -1.01566300 
 10.43598600   1.63265300  17.34878000  -1.07100100 
 11.23875400   1.63265300  17.77044000  -1.14256400 
 12.04152200   1.63265300  18.09936800  -1.12110100 
 12.84429100   1.63265300  18.37927900  -1.02119000 
 13.64705900   1.63265300  18.62831100  -0.91682300 
 14.44982700   1.63265300  18.85549800  -0.83573000 
 15.25259500   1.63265300  19.10318600  -0.75283500 
 16.05536300   1.63265300  19.40099000  -0.64067400 
 16.85813100   1.63265300  19.70224600  -0.52676400 
 17.66090000   1.63265300  19.95500600  -0.45749700 
 18.46366800   1.63265300  20.13756500  -0.41959900 
 19.26643600   1.63265300  20.29703400  -0.36285300 
 20.06920400   1.63265300  20.49865500  -0.28959300 
 20.87197200   1.63265300  20.83667300  -0.21179900 
 21.67474000   1.63265300  21.35162600  -0.08856800 
 22.47750900   1.63265300  22.00793100   0.09530800 
 23.28027700   1.63265300  22.42633700   0.01571700 
 24.08304500   1.63265300  22.04980800  -0.38094300 
 24.88581300   1.63265300  21.49144200  -1.24233400 
 25.68858100   1.63265300  20.91925800   1.02622100 
 26.49134900   1.63265300  17.57040900   1.49926200 
 27.29411800   1.63265300  10.44941000  10.14699800 
 28.09688600   1.63265300   7.74044400  14.86885900 
 28.89965400   1.63265300   6.45284300  10.99425200 
  0.00000000   2.44898000   0.00000000   0.00000000 
  0.80276800   2.44898000 -15.16222900 -20.27570600 
  1.60553600   2.44898000 -22.35167100 -23.86105000 
  2.40830400   2.44898000   0.83506200   2.76306100 
  3.21107300   2.44898000   0.00000000   0.00000000 
  4.01384100   2.44898000   0.00000000   0.00000000 
  4.81660900   2.44898000   0.00000000   0.00000000 
  5.61937700   2.44898000   0.00000000   0.00000000 
  6.42214500   2.44898000   0.00000000   0.00000000 
  7.22491300   2.44898000   0.00000000   0.00000000 
  8.02768200   2.44898000   0.00000000   0.00000000 
  8.83045000   2.44898000   0.00000000   0.00000000 
  9.63321800   2.44898000   0.00000000   0.00000000 
 10.43598600   2.44898000   0.00000000   0.00000000 
 11.23875400   2.44898000   0.00000000   0.00000000 
 12.04152200   2.44898000   0.00000000   0.00000000 
 12.84429100   2.44898000   0.00000000   0.00000000 
 13.64705900   2.44898000   0.00000000   0.00000000 
 14.44982700   2.44898000   0.00000000   0.00000000 
 15.25259500   2.44898000   0.00000000   0.00000000 
 16.05536300   2.44898000   0.00000000   0.00000000 
 16.85813100   2.44898000   0.00000000   0.00000000 
 17.66090000   2.44898000   0.00000000   0.00000000 
 18.46366800   2.44898000   0.00000000   0.00000000 
 19.26643600   2.44898000   0.00000000   0.00000000 
 20.06920400   2.44898000   0.00000000   0.00000000 
 20.87197200   2.44898000   0.00000000   0.00000000 
 21.67474000   2.44898000   0.00000000   0.00000000 
 22.47750900   2.44898000   0.00000000   0.00000000 
 23.28027700   2.44898000   0.00000000   0.00000000 
 24.08304500   2.44898000   0.00000000   0.00000000 
 24.88581300   2.44898000   0.00000000   0.00000000 
 25.68858100   2.44898000   0.00000000   0.00000000 
 26.49134900   2.44898000   0.00000000   0.00000000 
 27.29411800   2.44898000  -3.68777300  14.97507700 
 28.09688600   2.44898000  -5.62887500  18.78560100 
 28.89965400   2.44898000  -0.04942300  13.65570100 
  0.00000000   3.26530600   0.00000000   0.00000000 
  0.80276800   3.26530600 -19.12998500 -12.66977800 
  1.60553600   3.26530600 -25.49482300 -13.52635800 
  2.40830400   3.26530600 -28.16870800  -7.45514500 
  3.21107300   3.26530600 -25.30099100  -2.10035900 
  4.01384100   3.26530600 -23.32644500  -0.75027200 
  4.81660900   3.26530600 -22.49311000  -0.29015500 
  5.61937700   3.26530600 -22.11251900  -0.08948800 
  6.42214500   3.26530600 -21.86248400   0.01162400 
  7.22491300   3.26530600 -21.67383200   0.03887100 
  8.02768200   3.26530600 -21.60550200  -0.00481500 
  8.83045000   3.26530600 -21.31482300  -0.09441300 
  9.63321800   3.26530600 -20.74025200   0.00623200 
 10.43598600   3.26530600 -20.14622300   0.18366200 
 11.23875400   3.26530600 -19.55576000   0.18744000 
 12.04152200   3.26530600 -19.15803200   0.05711700 
 12.84429100   3.26530600 -18.59461500  -0.23522400 
 13.64705900   3.26530600 -18.05451600  -0.56467700 
 14.44982700   3.26530600 -16.96189000  -0.07440100 
 15.25259500   3.26530600 -16.77730700   0.94292900 
 16.05536300   3.26530600 -17.89869100   0.60405700 
 16.85813100   3.26530600 -17.31164900   0.06563200 
 17.66090000   3.26530600 -16.22519200   0.51205900 
 18.46366800   3.26530600 -16.55055700   1.11647300 
 19.26643600   3.26530600 -18.64569500  -0.43537000 
 20.06920400   3.26530600 -20.58832200  -3.41748300 
 20.87197200   3.26530600 -20.22367000  -3.46019700 
 21.67474000   3.26530600 -17.50515500  -2.82590300 
 22.47750900   3.26530600 -15.08540100  -3.72841700 
 23.28027700   3.26530600  -9.45225400  -0.70163900 
 24.08304500   3.26530600  -3.19511800   2.59301000 
 24.88581300   3.26530600  -3.10379400   2.25314400 
 25.68858100   3.26530600  -8.02232700   6.09777400 
 26.49134900   3.26530600 -11.23864200  10.90929200 
 27.29411800   3.26530600  -6.93516900   6.25918700 
 28.09688600   3.26530600  -1.12784400  14.75553300 
 28.89965400   3.26530600   1.27343700  16.48125000 
  0.00000000   4.08163300   0.00000000   0.00000000 
  0.80276800   4.08163300 -16.53622300  -5.59969000 
  1.60553600   4.08163300 -21.35995200  -7.32564300 
  2.40830400   4.08163300 -22.09890900  -5.26390200 
  3.21107300   4.08163300 -22.66842400  -2.62936700 
  4.01384100   4.08163300 -22.63938600  -1.31415300 
  4.81660900   4.08163300 -22.53419100  -0.73183100 
  5.61937700   4.08163300 -22.39624500  -0.45492600 
  6.42214500   4.08163300 -22.31542900  -0.32446200 
  7.22491300   4.08163300 -22.37570100  -0.29371900 
  8.02768200   4.08163300 -22.35808900  -0.29335500 
  8.83045000   4.08163300 -22.18629700  -0.36679300 
  9.63321800   4.08163300 -22.05052000  -0.35774000 
 10.43598600   4.08163300 -22.25757400  -0.42827400 
 11.23875400   4.08163300 -22.23762400  -0.75976600 
 12.04152200   4.08163300 -22.23582700  -1.05454600 
 12.84429100   4.08163300 -22.87052800  -1.18397800 
 13.64705900   4.08163300 -24.03869400  -0.81200200 
 14.44982700   4.08163300 -25.24264200  -0.85912500 
 15.25259500   4.08163300 -26.38526500  -0.74945400 
 16.05536300   4.08163300 -27.20063200  -1.05595600 
 16.85813100   4.08163300 -26.82074100  -1.23797200 
 17.66090000   4.08163300 -25.69175900   0.06677800 
 18.46366800   4.08163300 -24.29457300   1.02893600 
 19.26643600   4.08163300 -24.99294200  -1.18353100 
 20.06920400   4.08163300 -23.96805300  -2.57757000 
 20.87197200   4.08163300 -26.55051300  -4.53003700 
 21.67474000   4.08163300 -35.63427900  -3.66343700 
 22.47750900   4.08163300 -43.16915400  -2.28920800 
 23.28027700   4.08163300 -53.43919100  -0.00277600 
 24.08304500   4.08163300 -66.77224800   2.61277300 
 24.88581300   4.08163300 -83.31858900   4.89418400 
 25.68858100   4.08163300 -100.06101000   5.14865100 
 26.49134900   4.08163300 -112.80312900   3.80371400 
 27.29411800   4.08163300 -115.55409400   1.59143100 
 28.09688600   4.08163300 -115.87489300   0.32034800 
 28.89965400   4.08163300 -106.68940500   0.35325400 
  0.00000000   4.89795900   0.00000000   0.00000000 
  0.80276800   4.89795900   6.91638400  -1.16751100 
  1.60553600   4.89795900  -2.21758900  -0.71249200 
  2.40830400   4.89795900  -3.37830400  -0.18108600 
  3.21107300   4.89795900  -8.26538400  -0.76190200 
  4.01384100   4.89795900 -11.31580900  -0.57892400 
  4.81660900   4.89795900 -12.69041800  -0.35251900 
  5.61937700   4.89795900 -13.22337700  -0.23156100 
  6.42214500   4.89795900 -13.49682300  -0.14690100 
  7.22491300   4.89795900 -13.74582800  -0.11154700 
  8.02768200   4.89795900 -13.97261500  -0.06319100 
  8.83045000   4.89795900 -14.06120000  -0.02695200 
  9.63321800   4.89795900 -14.05230900  -0.04218400 
 10.43598600   4.89795900 -14.07222500  -0.16236000 
 11.23875400   4.89795900 -14.07902300  -0.22413600 
 12.04152200   4.89795900 -14.04498600  -0.27774700 
 12.84429100   4.89795900 -13.99624100  -0.28847500 
 13.64705900   4.89795900 -14.24217300  -0.41498400 
 14.44982700   4.89795900 -14.51016900  -0.34765700 
 15.25259500   4.89795900 -13.97094900  -0.38704700 
 16.05536300   4.89795900 -13.32227200  -0.39587800 
 16.85813100   4.89795900 -14.59818200  -0.34751200 
 17.66090000   4.89795900 -16.32777200  -0.24058800 
 18.46366800   4.89795900 -16.48725000  -0.20406800 
 19.26643600   4.89795900 -16.60141700  -0.80675100 
 20.06920400   4.89795900 -18.06847800  -0.86778200 
 20.87197200   4.89795900 -20.04845500  -0.48540500 
 21.67474000   4.89795900 -22.52307300   0.32676000 
 22.47750900   4.89795900 -24.69194900   0.12513400 
 23.28027700   4.89795900 -25.13296700   0.14695400 
 24.08304500   4.89795900 -24.21006000   0.55248700 
 24.88581300   4.89795900 -21.15678000  -0.65952400 
 25.68858100   4.89795900 -18.56599000  -0.27197200 
 26.49134900   4.89795900 -13.68599600  -1.10515000 
 27.29411800   4.89795900 -12.06845000  -1.85997100 
 28.09688600   4.89795900  -9.58445400  -0.44925900 
 28.89965400   4.89795900  -1.08061700   2.14489800 


==> pictures/tikz/ell_exp/Data/Datafile-54.txt <==
   1.0099470e+01   4.3245609e+00
   1.0080535e+01   4.2776173e+00
   1.0078721e+01   4.2218793e+00
   1.0094099e+01   4.1595689e+00
   1.0126058e+01   4.0931703e+00
   1.0173323e+01   4.0253306e+00
   1.0234010e+01   3.9587544e+00
   1.0305698e+01   3.8960957e+00
   1.0385531e+01   3.8398527e+00
   1.0470326e+01   3.7922676e+00
   1.0556702e+01   3.7552374e+00
   1.0641215e+01   3.7302383e+00
   1.0720497e+01   3.7182672e+00
   1.0791386e+01   3.7198011e+00
   1.0851057e+01   3.7347789e+00
   1.0897130e+01   3.7626036e+00
   1.0927769e+01   3.8021658e+00
   1.0941753e+01   3.8518883e+00
   1.0938523e+01   3.9097889e+00
   1.0918209e+01   3.9735592e+00
   1.0881620e+01   4.0406569e+00
   1.0830215e+01   4.1084070e+00
   1.0766044e+01   4.1741086e+00
   1.0691664e+01   4.2351423e+00
   1.0610042e+01   4.2890749e+00
   1.0524431e+01   4.3337563e+00
   1.0438243e+01   4.3674052e+00
   1.0354916e+01   4.3886801e+00
   1.0277771e+01   4.3967328e+00
   1.0209884e+01   4.3912423e+00
   1.0153961e+01   4.3724276e+00
   1.0112231e+01   4.3410386e+00
   1.0099470e+01   4.3245609e+00


==> pictures/tikz/ell_exp/Data/Datafile-55.txt <==
   1.8070183e+01   3.5047206e+00
   1.8057269e+01   3.5536642e+00
   1.8025375e+01   3.5994111e+00
   1.7975772e+01   3.6401377e+00
   1.7910438e+01   3.6742201e+00
   1.7831977e+01   3.7002998e+00
   1.7743518e+01   3.7173369e+00
   1.7648588e+01   3.7246522e+00
   1.7550969e+01   3.7219542e+00
   1.7454555e+01   3.7093503e+00
   1.7363190e+01   3.6873431e+00
   1.7280515e+01   3.6568099e+00
   1.7209826e+01   3.6189679e+00
   1.7153942e+01   3.5753259e+00
   1.7115091e+01   3.5276236e+00
   1.7094821e+01   3.4777629e+00
   1.7093941e+01   3.4277315e+00
   1.7112485e+01   3.3795239e+00
   1.7149715e+01   3.3350622e+00
   1.7204146e+01   3.2961188e+00
   1.7273608e+01   3.2642462e+00
   1.7355332e+01   3.2407153e+00
   1.7446060e+01   3.2264639e+00
   1.7542175e+01   3.2220604e+00
   1.7639844e+01   3.2276802e+00
   1.7735175e+01   3.2430993e+00
   1.7824367e+01   3.2677031e+00
   1.7903863e+01   3.3005106e+00
   1.7970495e+01   3.3402138e+00
   1.8021606e+01   3.3852300e+00
   1.8055159e+01   3.4337646e+00
   1.8069816e+01   3.4838825e+00
   1.8070183e+01   3.5047206e+00


==> pictures/tikz/ell_exp/Data/Datafile-56.txt <==
  -1.1781494e+02   2.8327604e+00
  -1.1784983e+02   2.7960869e+00
  -1.1787204e+02   2.7449328e+00
  -1.1788069e+02   2.6813376e+00
  -1.1787542e+02   2.6078364e+00
  -1.1785646e+02   2.5273597e+00
  -1.1782455e+02   2.4431157e+00
  -1.1778097e+02   2.3584630e+00
  -1.1772745e+02   2.2767764e+00
  -1.1766614e+02   2.2013125e+00
  -1.1759946e+02   2.1350799e+00
  -1.1753009e+02   2.0807189e+00
  -1.1746079e+02   2.0403969e+00
  -1.1739431e+02   2.0157212e+00
  -1.1733332e+02   2.0076757e+00
  -1.1728024e+02   2.0165812e+00
  -1.1723719e+02   2.0420825e+00
  -1.1720588e+02   2.0831630e+00
  -1.1718756e+02   2.1381850e+00
  -1.1718297e+02   2.2049549e+00
  -1.1719228e+02   2.2808108e+00
  -1.1721513e+02   2.3627286e+00
  -1.1725060e+02   2.4474424e+00
  -1.1729728e+02   2.5315750e+00
  -1.1735331e+02   2.6117724e+00
  -1.1741645e+02   2.6848372e+00
  -1.1748420e+02   2.7478566e+00
  -1.1755384e+02   2.7983183e+00
  -1.1762260e+02   2.8342104e+00
  -1.1768774e+02   2.8541021e+00
  -1.1774666e+02   2.8572004e+00
  -1.1779701e+02   2.8433817e+00
  -1.1781494e+02   2.8327604e+00


==> pictures/tikz/ell_exp/Data/Datafile-57.txt <==
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> pictures/tikz/ell_exp/Data/Datafile-58.txt <==
   1.5836786e+01   3.0715214e+00
   1.5836875e+01   3.1221400e+00
   1.5817799e+01   3.1745436e+00
   1.5780320e+01   3.2266433e+00
   1.5725930e+01   3.2763618e+00
   1.5656799e+01   3.3217171e+00
   1.5575683e+01   3.3609010e+00
   1.5485815e+01   3.3923514e+00
   1.5390778e+01   3.4148144e+00
   1.5294361e+01   3.4273945e+00
   1.5200408e+01   3.4295902e+00
   1.5112664e+01   3.4213140e+00
   1.5034628e+01   3.4028958e+00
   1.4969410e+01   3.3750698e+00
   1.4919611e+01   3.3389454e+00
   1.4887216e+01   3.2959628e+00
   1.4873516e+01   3.2478356e+00
   1.4879057e+01   3.1964823e+00
   1.4903620e+01   3.1439504e+00
   1.4946223e+01   3.0923342e+00
   1.5005170e+01   3.0436912e+00
   1.5078110e+01   2.9999610e+00
   1.5162134e+01   2.9628867e+00
   1.5253894e+01   2.9339464e+00
   1.5349731e+01   2.9142940e+00
   1.5445824e+01   2.9047128e+00
   1.5538343e+01   2.9055849e+00
   1.5623599e+01   2.9168755e+00
   1.5698193e+01   2.9381345e+00
   1.5759151e+01   2.9685142e+00
   1.5804043e+01   3.0068037e+00
   1.5831080e+01   3.0514764e+00
   1.5836786e+01   3.0715214e+00


==> pictures/tikz/ell_exp/Data/Datafile-59.txt <==
   1.0277667e+01   4.5377659e-01
   1.0326154e+01   4.3924259e-01
   1.0381823e+01   4.4256624e-01
   1.0442453e+01   4.6361503e-01
   1.0505628e+01   5.0154980e-01
   1.0568830e+01   5.5485823e-01
   1.0629537e+01   6.2141508e-01
   1.0685332e+01   6.9856693e-01
   1.0733988e+01   7.8323797e-01
   1.0773566e+01   8.7205266e-01
   1.0802489e+01   9.6147021e-01
   1.0819602e+01   1.0479258e+00
   1.0824225e+01   1.1279728e+00
   1.0816173e+01   1.1984200e+00
   1.0795766e+01   1.2564588e+00
   1.0763819e+01   1.2997753e+00
   1.0721605e+01   1.3266429e+00
   1.0670806e+01   1.3359902e+00
   1.0613449e+01   1.3274446e+00
   1.0551819e+01   1.3013469e+00
   1.0488374e+01   1.2587375e+00
   1.0425643e+01   1.2013150e+00
   1.0366127e+01   1.1313687e+00
   1.0312198e+01   1.0516872e+00
   1.0266008e+01   9.6544715e-01
   1.0229396e+01   8.7608659e-01
   1.0203823e+01   7.8716809e-01
   1.0190308e+01   7.0223654e-01
   1.0189390e+01   6.2467789e-01
   1.0201106e+01   5.5758417e-01
   1.0224988e+01   5.0363019e-01
   1.0260085e+01   4.6496692e-01
   1.0277667e+01   4.5377659e-01


==> pictures/tikz/ell_exp/Data/Datafile-6.txt <==
   4.5249447e+00   1.8753377e+00
   4.4984061e+00   1.8322338e+00
   4.4872714e+00   1.7775891e+00
   4.4919844e+00   1.7135823e+00
   4.5123573e+00   1.6427650e+00
   4.5475778e+00   1.5679605e+00
   4.5962418e+00   1.4921511e+00
   4.6564093e+00   1.4183591e+00
   4.7256814e+00   1.3495262e+00
   4.8012967e+00   1.2883966e+00
   4.8802405e+00   1.2374074e+00
   4.9593656e+00   1.1985914e+00
   5.0355175e+00   1.1734960e+00
   5.1056603e+00   1.1631217e+00
   5.1669976e+00   1.1678821e+00
   5.2170841e+00   1.1875874e+00
   5.2539231e+00   1.2214521e+00
   5.2760457e+00   1.2681259e+00
   5.2825702e+00   1.3257483e+00
   5.2732363e+00   1.3920220e+00
   5.2484163e+00   1.4643048e+00
   5.2090995e+00   1.5397151e+00
   5.1568535e+00   1.6152465e+00
   5.0937610e+00   1.6878878e+00
   5.0223375e+00   1.7547430e+00
   4.9454303e+00   1.8131469e+00
   4.8661055e+00   1.8607709e+00
   4.7875255e+00   1.8957166e+00
   4.7128230e+00   1.9165908e+00
   4.6449763e+00   1.9225612e+00
   4.5866901e+00   1.9133898e+00
   4.5402881e+00   1.8894424e+00
   4.5249447e+00   1.8753377e+00


==> pictures/tikz/ell_exp/Data/Datafile-60.txt <==
   2.8575388e+01   1.1767399e+00
   2.8525146e+01   1.1705811e+00
   2.8475497e+01   1.1451840e+00
   2.8428421e+01   1.1015610e+00
   2.8385795e+01   1.0414513e+00
   2.8349319e+01   9.6725134e-01
   2.8320445e+01   8.8191915e-01
   2.8300326e+01   7.8885667e-01
   2.8289764e+01   6.9177403e-01
   2.8289180e+01   5.9454159e-01
   2.8298596e+01   5.0103570e-01
   2.8317638e+01   4.1498416e-01
   2.8345546e+01   3.3981757e-01
   2.8381208e+01   2.7853257e-01
   2.8423203e+01   2.3357242e-01
   2.8469855e+01   2.0672952e-01
   2.8519305e+01   1.9907402e-01
   2.8569582e+01   2.1091113e-01
   2.8618680e+01   2.4176892e-01
   2.8664644e+01   2.9041721e-01
   2.8705640e+01   3.5491654e-01
   2.8740034e+01   4.3269551e-01
   2.8766455e+01   5.2065334e-01
   2.8783850e+01   6.1528341e-01
   2.8791524e+01   7.1281313e-01
   2.8789172e+01   8.0935430e-01
   2.8776889e+01   9.0105811e-01
   2.8755163e+01   9.8426864e-01
   2.8724860e+01   1.0556685e+00
   2.8687189e+01   1.1124113e+00
   2.8643652e+01   1.1522348e+00
   2.8595984e+01   1.1735514e+00
   2.8575388e+01   1.1767399e+00


==> pictures/tikz/ell_exp/Data/Datafile-61.txt <==
   2.8339258e+01   3.2531381e+00
   2.8296190e+01   3.2797357e+00
   2.8241561e+01   3.2909453e+00
   2.8177548e+01   3.2863201e+00
   2.8106703e+01   3.2660443e+00
   2.8031850e+01   3.2309264e+00
   2.7955974e+01   3.1823664e+00
   2.7882099e+01   3.1223002e+00
   2.7813172e+01   3.0531224e+00
   2.7751938e+01   2.9775911e+00
   2.7700841e+01   2.8987172e+00
   2.7661917e+01   2.8196454e+00
   2.7636717e+01   2.7435280e+00
   2.7626246e+01   2.6733995e+00
   2.7630923e+01   2.6120557e+00
   2.7650559e+01   2.5619422e+00
   2.7684373e+01   2.5250569e+00
   2.7731017e+01   2.5028702e+00
   2.7788630e+01   2.4962668e+00
   2.7854917e+01   2.5055098e+00
   2.7927233e+01   2.5302307e+00
   2.8002697e+01   2.5694441e+00
   2.8078300e+01   2.6215865e+00
   2.8151028e+01   2.6845793e+00
   2.8217981e+01   2.7559111e+00
   2.8276490e+01   2.8327382e+00
   2.8324223e+01   2.9119976e+00
   2.8359277e+01   2.9905296e+00
   2.8380253e+01   3.0652034e+00
   2.8386317e+01   3.1330419e+00
   2.8377225e+01   3.1913406e+00
   2.8353341e+01   3.2377754e+00
   2.8339258e+01   3.2531381e+00


==> pictures/tikz/ell_exp/Data/Datafile-62.txt <==
  -4.5089963e+01  -1.0322530e+02
  -4.5041389e+01  -1.0323954e+02
  -4.4985741e+01  -1.0323588e+02
  -4.4925240e+01  -1.0321446e+02
  -4.4862297e+01  -1.0317614e+02
  -4.4799421e+01  -1.0312245e+02
  -4.4739120e+01  -1.0305553e+02
  -4.4683796e+01  -1.0297804e+02
  -4.4635656e+01  -1.0289307e+02
  -4.4596619e+01  -1.0280402e+02
  -4.4568241e+01  -1.0271443e+02
  -4.4551653e+01  -1.0262787e+02
  -4.4547517e+01  -1.0254779e+02
  -4.4555998e+01  -1.0247740e+02
  -4.4576758e+01  -1.0241948e+02
  -4.4608968e+01  -1.0237636e+02
  -4.4651345e+01  -1.0234975e+02
  -4.4702199e+01  -1.0234071e+02
  -4.4759504e+01  -1.0234961e+02
  -4.4820974e+01  -1.0237608e+02
  -4.4884158e+01  -1.0241907e+02
  -4.4946539e+01  -1.0247688e+02
  -4.5005628e+01  -1.0254718e+02
  -4.5059071e+01  -1.0262719e+02
  -4.5104736e+01  -1.0271371e+02
  -4.5140803e+01  -1.0280329e+02
  -4.5165835e+01  -1.0289237e+02
  -4.5178833e+01  -1.0297738e+02
  -4.5179279e+01  -1.0305494e+02
  -4.5167155e+01  -1.0312196e+02
  -4.5142945e+01  -1.0317577e+02
  -4.5107613e+01  -1.0321422e+02
  -4.5089963e+01  -1.0322530e+02


==> pictures/tikz/ell_exp/Data/Datafile-63.txt <==
   6.1228182e+00   3.9133827e+00
   6.1282807e+00   3.9637057e+00
   6.1148766e+00   4.0178384e+00
   6.0831402e+00   4.0736227e+00
   6.0343367e+00   4.1288346e+00
   5.9704117e+00   4.1812731e+00
   5.8939138e+00   4.2288475e+00
   5.8078927e+00   4.2696612e+00
   5.7157778e+00   4.3020872e+00
   5.6212414e+00   4.3248326e+00
   5.5280523e+00   4.3369907e+00
   5.4399258e+00   4.3380768e+00
   5.3603752e+00   4.3280476e+00
   5.2925718e+00   4.3073029e+00
   5.2392188e+00   4.2766698e+00
   5.2024432e+00   4.2373695e+00
   5.1837112e+00   4.1909687e+00
   5.1837695e+00   4.1393174e+00
   5.2026158e+00   4.0844747e+00
   5.2394987e+00   4.0286270e+00
   5.2929479e+00   3.9740007e+00
   5.3608325e+00   3.9227737e+00
   5.4404461e+00   3.8769883e+00
   5.5286149e+00   3.8384696e+00
   5.6218237e+00   3.8087535e+00
   5.7163568e+00   3.7890244e+00
   5.8084452e+00   3.7800691e+00
   5.8944178e+00   3.7822444e+00
   5.9708471e+00   3.7954637e+00
   6.0346861e+00   3.8192000e+00
   6.0833897e+00   3.8525070e+00
   6.1150163e+00   3.8940568e+00
   6.1228182e+00   3.9133827e+00


==> pictures/tikz/ell_exp/Data/Datafile-64.txt <==
   1.3243737e+01   3.7039039e+00
   1.3289673e+01   3.6826416e+00
   1.3345251e+01   3.6780383e+00
   1.3408253e+01   3.6902775e+00
   1.3476169e+01   3.7188712e+00
   1.3546290e+01   3.7626796e+00
   1.3615822e+01   3.8199560e+00
   1.3681992e+01   3.8884172e+00
   1.3742162e+01   3.9653337e+00
   1.3793934e+01   4.0476391e+00
   1.3835243e+01   4.1320522e+00
   1.3864443e+01   4.2152077e+00
   1.3880369e+01   4.2937904e+00
   1.3882387e+01   4.3646676e+00
   1.3870416e+01   4.4250134e+00
   1.3844933e+01   4.4724223e+00
   1.3806955e+01   4.5050040e+00
   1.3757995e+01   4.5214597e+00
   1.3700005e+01   4.5211334e+00
   1.3635298e+01   4.5040380e+00
   1.3566452e+01   4.4708551e+00
   1.3496213e+01   4.4229076e+00
   1.3427380e+01   4.3621070e+00
   1.3362698e+01   4.2908772e+00
   1.3304746e+01   4.2120580e+00
   1.3255834e+01   4.1287915e+00
   1.3217911e+01   4.0443975e+00
   1.3192490e+01   3.9622403e+00
   1.3180584e+01   3.8855955e+00
   1.3182668e+01   3.8175184e+00
   1.3198659e+01   3.7607232e+00
   1.3227919e+01   3.7174742e+00
   1.3243737e+01   3.7039039e+00


==> pictures/tikz/ell_exp/Data/Datafile-65.txt <==
   1.3859245e+01   1.7078118e+00
   1.3866100e+01   1.6576594e+00
   1.3892183e+01   1.6083675e+00
   1.3936454e+01   1.5619011e+00
   1.3997149e+01   1.5201126e+00
   1.4071848e+01   1.4846681e+00
   1.4157572e+01   1.4569807e+00
   1.4250904e+01   1.4381540e+00
   1.4348124e+01   1.4289388e+00
   1.4445355e+01   1.4297023e+00
   1.4538722e+01   1.4404141e+00
   1.4624501e+01   1.4606473e+00
   1.4699273e+01   1.4895951e+00
   1.4760058e+01   1.5261034e+00
   1.4804432e+01   1.5687169e+00
   1.4830625e+01   1.6157367e+00
   1.4837594e+01   1.6652882e+00
   1.4825061e+01   1.7153959e+00
   1.4793526e+01   1.7640623e+00
   1.4744245e+01   1.8093472e+00
   1.4679184e+01   1.8494451e+00
   1.4600935e+01   1.8827575e+00
   1.4512620e+01   1.9079564e+00
   1.4417757e+01   1.9240371e+00
   1.4320131e+01   1.9303586e+00
   1.4223631e+01   1.9266689e+00
   1.4132107e+01   1.9131149e+00
   1.4049205e+01   1.8902372e+00
   1.3978232e+01   1.8589478e+00
   1.3922017e+01   1.8204940e+00
   1.3882801e+01   1.7764089e+00
   1.3862148e+01   1.7284500e+00
   1.3859245e+01   1.7078118e+00


==> pictures/tikz/ell_exp/Data/Datafile-66.txt <==
   1.2590795e+01  -2.3027635e+02
   1.2641048e+01  -2.3028243e+02
   1.2695340e+01  -2.3026969e+02
   1.2751509e+01  -2.3023864e+02
   1.2807314e+01  -2.3019052e+02
   1.2860531e+01  -2.3012724e+02
   1.2909038e+01  -2.3005133e+02
   1.2950902e+01  -2.2996581e+02
   1.2984453e+01  -2.2987410e+02
   1.3008354e+01  -2.2977985e+02
   1.3021652e+01  -2.2968682e+02
   1.3023817e+01  -2.2959871e+02
   1.3014762e+01  -2.2951904e+02
   1.2994849e+01  -2.2945099e+02
   1.2964871e+01  -2.2939727e+02
   1.2926024e+01  -2.2936001e+02
   1.2879856e+01  -2.2934071e+02
   1.2828208e+01  -2.2934014e+02
   1.2773139e+01  -2.2935831e+02
   1.2716844e+01  -2.2939451e+02
   1.2661567e+01  -2.2944729e+02
   1.2609513e+01  -2.2951454e+02
   1.2562756e+01  -2.2959359e+02
   1.2523161e+01  -2.2968128e+02
   1.2492307e+01  -2.2977412e+02
   1.2471422e+01  -2.2986840e+02
   1.2461340e+01  -2.2996037e+02
   1.2462463e+01  -2.3004637e+02
   1.2474745e+01  -2.3012295e+02
   1.2497698e+01  -2.3018708e+02
   1.2530407e+01  -2.3023618e+02
   1.2571566e+01  -2.3026832e+02
   1.2590795e+01  -2.3027635e+02


==> pictures/tikz/ell_exp/Data/Datafile-67.txt <==
   1.6563455e+01   6.8897974e-01
   1.6587990e+01   6.4470461e-01
   1.6630139e+01   6.0818810e-01
   1.6688223e+01   5.8088600e-01
   1.6759925e+01   5.6388676e-01
   1.6842387e+01   5.5786808e-01
   1.6932321e+01   5.6306992e-01
   1.7026143e+01   5.7928489e-01
   1.7120111e+01   6.0586655e-01
   1.7210479e+01   6.4175517e-01
   1.7293646e+01   6.8552000e-01
   1.7366294e+01   7.3541625e-01
   1.7425529e+01   7.8945473e-01
   1.7468988e+01   8.4548110e-01
   1.7494939e+01   9.0126175e-01
   1.7502347e+01   9.5457290e-01
   1.7490917e+01   1.0032892e+00
   1.7461105e+01   1.0454684e+00
   1.7414099e+01   1.0794291e+00
   1.7351773e+01   1.1038173e+00
   1.7276612e+01   1.1176608e+00
   1.7191612e+01   1.1204076e+00
   1.7100162e+01   1.1119482e+00
   1.7005908e+01   1.0926199e+00
   1.6912607e+01   1.0631933e+00
   1.6823979e+01   1.0248414e+00
   1.6743558e+01   9.7909332e-01
   1.6674549e+01   9.2777282e-01
   1.6619704e+01   8.7292589e-01
   1.6581209e+01   8.1673912e-01
   1.6560599e+01   7.6145248e-01
   1.6558695e+01   7.0927009e-01
   1.6563455e+01   6.8897974e-01


==> pictures/tikz/ell_exp/Data/Datafile-68.txt <==
   2.4772692e+01   2.1073356e+00
   2.4724238e+01   2.0926925e+00
   2.4679652e+01   2.0591947e+00
   2.4640712e+01   2.0081776e+00
   2.4608970e+01   1.9416751e+00
   2.4585691e+01   1.8623384e+00
   2.4571805e+01   1.7733305e+00
   2.4567863e+01   1.6781998e+00
   2.4574025e+01   1.5807388e+00
   2.4590043e+01   1.4848331e+00
   2.4615279e+01   1.3943060e+00
   2.4648727e+01   1.3127667e+00
   2.4689055e+01   1.2434658e+00
   2.4734653e+01   1.1891661e+00
   2.4783704e+01   1.1520324e+00
   2.4834253e+01   1.1335451e+00
   2.4884284e+01   1.1344413e+00
   2.4931803e+01   1.1546851e+00
   2.4974915e+01   1.1934696e+00
   2.5011902e+01   1.2492485e+00
   2.5041289e+01   1.3197982e+00
   2.5061904e+01   1.4023059e+00
   2.5072926e+01   1.4934824e+00
   2.5073916e+01   1.5896928e+00
   2.5064833e+01   1.6871014e+00
   2.5046040e+01   1.7818249e+00
   2.5018286e+01   1.8700870e+00
   2.4982677e+01   1.9483689e+00
   2.4940634e+01   2.0135498e+00
   2.4893832e+01   2.0630311e+00
   2.4844137e+01   2.0948401e+00
   2.4793530e+01   2.1077088e+00
   2.4772692e+01   2.1073356e+00


==> pictures/tikz/ell_exp/Data/Datafile-69.txt <==
   4.7064267e+00   4.5278918e+00
   4.6939957e+00   4.5769602e+00
   4.6625539e+00   4.6230193e+00
   4.6133548e+00   4.6642326e+00
   4.5483599e+00   4.6989573e+00
   4.4701603e+00   4.7258089e+00
   4.3818735e+00   4.7437169e+00
   4.2870193e+00   4.7519674e+00
   4.1893792e+00   4.7502315e+00
   4.0928458e+00   4.7385783e+00
   4.0012676e+00   4.7174726e+00
   3.9182956e+00   4.6877556e+00
   3.8472375e+00   4.6506121e+00
   3.7909262e+00   4.6075229e+00
   3.7516067e+00   4.5602058e+00
   3.7308465e+00   4.5105472e+00
   3.7294733e+00   4.4605269e+00
   3.7475418e+00   4.4121390e+00
   3.7843316e+00   4.3673125e+00
   3.8383762e+00   4.3278346e+00
   3.9075208e+00   4.2952791e+00
   3.9890090e+00   4.2709438e+00
   4.0795920e+00   4.2557991e+00
   4.1756585e+00   4.2504486e+00
   4.2733788e+00   4.2551057e+00
   4.3688570e+00   4.2695846e+00
   4.4582867e+00   4.2933082e+00
   4.5381026e+00   4.3253307e+00
   4.6051227e+00   4.3643754e+00
   4.6566752e+00   4.4088857e+00
   4.6907047e+00   4.4570872e+00
   4.7058547e+00   4.5070583e+00
   4.7064267e+00   4.5278918e+00


==> pictures/tikz/ell_exp/Data/Datafile-7.txt <==
   2.4664831e+01   6.2059467e-01
   2.4714955e+01   6.1353274e-01
   2.4769487e+01   6.2520664e-01
   2.4826253e+01   6.5515096e-01
   2.4882991e+01   7.0217194e-01
   2.4937438e+01   7.6439497e-01
   2.4987424e+01   8.3933944e-01
   2.5030956e+01   9.2401753e-01
   2.5066298e+01   1.0150534e+00
   2.5092042e+01   1.1088178e+00
   2.5107160e+01   1.2015725e+00
   2.5111052e+01   1.2896197e+00
   2.5103560e+01   1.3694494e+00
   2.5084985e+01   1.4378788e+00
   2.5056066e+01   1.4921801e+00
   2.5017956e+01   1.5301882e+00
   2.4972175e+01   1.5503880e+00
   2.4920548e+01   1.5519742e+00
   2.4865133e+01   1.5348835e+00
   2.4808140e+01   1.4997973e+00
   2.4751840e+01   1.4481144e+00
   2.4698477e+01   1.3818951e+00
   2.4650180e+01   1.3037795e+00
   2.4608874e+01   1.2168818e+00
   2.4576206e+01   1.1246662e+00
   2.4553477e+01   1.0308093e+00
   2.4541594e+01   9.3905262e-01
   2.4541031e+01   8.5305436e-01
   2.4551811e+01   7.7624295e-01
   2.4573502e+01   7.1168063e-01
   2.4605242e+01   6.6194130e-01
   2.4645764e+01   6.2900790e-01
   2.4664831e+01   6.2059467e-01


==> pictures/tikz/ell_exp/Data/Datafile-70.txt <==
   1.0027905e+00   3.1327867e+00
   1.0526068e+00   3.1417635e+00
   1.1007476e+00   3.1699146e+00
   1.1452936e+00   3.2161179e+00
   1.1844689e+00   3.2785313e+00
   1.2167118e+00   3.3546666e+00
   1.2407368e+00   3.4414886e+00
   1.2555861e+00   3.5355359e+00
   1.2606677e+00   3.6330591e+00
   1.2557790e+00   3.7301703e+00
   1.2411150e+00   3.8229980e+00
   1.2172602e+00   3.9078415e+00
   1.1851657e+00   3.9813182e+00
   1.1461109e+00   4.0404990e+00
   1.1016529e+00   4.0830244e+00
   1.0535640e+00   4.1071992e+00
   1.0037614e+00   4.1120594e+00
   9.5423060e-01   4.0974115e+00
   9.0694621e-01   4.0638393e+00
   8.6379330e-01   4.0126812e+00
   8.2649226e-01   3.9459769e+00
   7.9653015e-01   3.8663854e+00
   7.7510148e-01   3.7770801e+00
   7.6306052e-01   3.6816210e+00
   7.6088733e-01   3.5838139e+00
   7.6866853e-01   3.4875581e+00
   7.8609392e-01   3.3966910e+00
   8.1246880e-01   3.3148351e+00
   8.4674169e-01   3.2452539e+00
   8.8754623e-01   3.1907212e+00
   9.3325568e-01   3.1534111e+00
   9.8204774e-01   3.1348110e+00
   1.0027905e+00   3.1327867e+00


==> pictures/tikz/ell_exp/Data/Datafile-71.txt <==
   7.1155843e+00   1.7834503e+00
   7.1354570e+00   1.7368958e+00
   7.1736459e+00   1.6962556e+00
   7.2286287e+00   1.6631499e+00
   7.2982132e+00   1.6388986e+00
   7.3796255e+00   1.6244684e+00
   7.4696198e+00   1.6204347e+00
   7.5646084e+00   1.6269583e+00
   7.6608044e+00   1.6437790e+00
   7.7543727e+00   1.6702263e+00
   7.8415831e+00   1.7052459e+00
   7.9189587e+00   1.7474415e+00
   7.9834149e+00   1.7951311e+00
   8.0323820e+00   1.8464133e+00
   8.0639077e+00   1.8992438e+00
   8.0767354e+00   1.9515162e+00
   8.0703535e+00   2.0011468e+00
   8.0450166e+00   2.0461568e+00
   8.0017346e+00   2.0847519e+00
   7.9422332e+00   2.1153934e+00
   7.8688844e+00   2.1368597e+00
   7.7846125e+00   2.1482950e+00
   7.6927771e+00   2.1492435e+00
   7.5970394e+00   2.1396673e+00
   7.5012161e+00   2.1199482e+00
   7.4091275e+00   2.0908723e+00
   7.3244447e+00   2.0535988e+00
   7.2505439e+00   2.0096137e+00
   7.1903712e+00   1.9606705e+00
   7.1463256e+00   1.9087205e+00
   7.1201629e+00   1.8558347e+00
   7.1129263e+00   1.8041215e+00
   7.1155843e+00   1.7834503e+00


==> pictures/tikz/ell_exp/Data/Datafile-72.txt <==
   6.9751660e+00   4.5398684e+00
   6.9893386e+00   4.4912743e+00
   7.0224026e+00   4.4463655e+00
   7.0730397e+00   4.4069325e+00
   7.1392314e+00   4.3745472e+00
   7.2183386e+00   4.3505008e+00
   7.3072078e+00   4.3357519e+00
   7.4022958e+00   4.3308885e+00
   7.4998119e+00   4.3361045e+00
   7.5958685e+00   4.3511920e+00
   7.6866360e+00   4.3755494e+00
   7.7684957e+00   4.4082058e+00
   7.8381844e+00   4.4478591e+00
   7.8929236e+00   4.4929286e+00
   7.9305311e+00   4.5416175e+00
   7.9495076e+00   4.5919846e+00
   7.9490965e+00   4.6420221e+00
   7.9293143e+00   4.6897351e+00
   7.8909496e+00   4.7332214e+00
   7.8355319e+00   4.7707473e+00
   7.7652705e+00   4.8008169e+00
   7.6829666e+00   4.8222313e+00
   7.5919012e+00   4.8341368e+00
   7.4957049e+00   4.8360588e+00
   7.3982128e+00   4.8279207e+00
   7.3033115e+00   4.8100468e+00
   7.2147845e+00   4.7831498e+00
   7.1361611e+00   4.7483020e+00
   7.0705756e+00   4.7068926e+00
   7.0206429e+00   4.6605725e+00
   6.9883535e+00   4.6111884e+00
   6.9749948e+00   4.5607090e+00
   6.9751660e+00   4.5398684e+00


==> pictures/tikz/ell_exp/Data/Datafile-73.txt <==
   2.7135425e+01   1.9972963e+00
   2.7095902e+01   2.0289221e+00
   2.7043036e+01   2.0466762e+00
   2.6978935e+01   2.0498508e+00
   2.6906153e+01   2.0383192e+00
   2.6827593e+01   2.0125413e+00
   2.6746386e+01   1.9735447e+00
   2.6665771e+01   1.9228840e+00
   2.6588960e+01   1.8625791e+00
   2.6519016e+01   1.7950339e+00
   2.6458728e+01   1.7229414e+00
   2.6410498e+01   1.6491757e+00
   2.6376250e+01   1.5766775e+00
   2.6357350e+01   1.5083371e+00
   2.6354550e+01   1.4468791e+00
   2.6367962e+01   1.3947535e+00
   2.6397052e+01   1.3540386e+00
   2.6440659e+01   1.3263573e+00
   2.6497046e+01   1.3128134e+00
   2.6563964e+01   1.3139467e+00
   2.6638746e+01   1.3297121e+00
   2.6718409e+01   1.3594810e+00
   2.6799780e+01   1.4020667e+00
   2.6879612e+01   1.4557714e+00
   2.6954724e+01   1.5184541e+00
   2.7022121e+01   1.5876158e+00
   2.7079117e+01   1.6604993e+00
   2.7123438e+01   1.7341988e+00
   2.7153319e+01   1.8057763e+00
   2.7167567e+01   1.8723782e+00
   2.7165615e+01   1.9313493e+00
   2.7147541e+01   1.9803385e+00
   2.7135425e+01   1.9972963e+00


==> pictures/tikz/ell_exp/Data/Datafile-74.txt <==
   2.6166819e+01   3.7930092e+00
   2.6161235e+01   3.8433189e+00
   2.6136407e+01   3.8932548e+00
   2.6093325e+01   3.9408263e+00
   2.6033707e+01   3.9841368e+00
   2.5959929e+01   4.0214595e+00
   2.5874933e+01   4.0513067e+00
   2.5782106e+01   4.0724883e+00
   2.5685151e+01   4.0841599e+00
   2.5587931e+01   4.0858562e+00
   2.5494324e+01   4.0775097e+00
   2.5408060e+01   4.0594529e+00
   2.5332579e+01   4.0324059e+00
   2.5270891e+01   3.9974468e+00
   2.5225453e+01   3.9559695e+00
   2.5198079e+01   3.9096274e+00
   2.5189858e+01   3.8602680e+00
   2.5201120e+01   3.8098593e+00
   2.5231414e+01   3.7604107e+00
   2.5279534e+01   3.7138938e+00
   2.5343560e+01   3.6721628e+00
   2.5420941e+01   3.6368816e+00
   2.5508591e+01   3.6094567e+00
   2.5603016e+01   3.5909815e+00
   2.5700451e+01   3.5821924e+00
   2.5797013e+01   3.5834399e+00
   2.5888851e+01   3.5946742e+00
   2.5972305e+01   3.6154475e+00
   2.6044046e+01   3.6449315e+00
   2.6101216e+01   3.6819510e+00
   2.6141535e+01   3.7250299e+00
   2.6163395e+01   3.7724510e+00
   2.6166819e+01   3.7930092e+00


==> pictures/tikz/ell_exp/Data/Datafile-75.txt <==
   1.0250382e+01   1.7190887e+00
   1.0208979e+01   1.7482100e+00
   1.0155117e+01   1.7626610e+00
   1.0090941e+01   1.7618656e+00
   1.0019012e+01   1.7458555e+00
   9.9421964e+00   1.7152689e+00
   9.8635566e+00   1.6713253e+00
   9.7862279e+00   1.6157766e+00
   9.7132931e+00   1.5508372e+00
   9.6476599e+00   1.4790962e+00
   9.5919449e+00   1.4034136e+00
   9.5483693e+00   1.3268067e+00
   9.5186702e+00   1.2523294e+00
   9.5040317e+00   1.1829511e+00
   9.5050375e+00   1.1214375e+00
   9.5216473e+00   1.0702411e+00
   9.5531990e+00   1.0314029e+00
   9.5984347e+00   1.0064712e+00
   9.6555511e+00   9.9643996e-01
   9.7222711e+00   1.0017091e+00
   9.7959347e+00   1.0220687e+00
   9.8736053e+00   1.0567068e+00
   9.9521863e+00   1.1042427e+00
   1.0028545e+01   1.1627813e+00
   1.0099637e+01   1.2299888e+00
   1.0162629e+01   1.3031858e+00
   1.0215008e+01   1.3794542e+00
   1.0254687e+01   1.4557534e+00
   1.0280085e+01   1.5290417e+00
   1.0290187e+01   1.5963972e+00
   1.0284592e+01   1.6551347e+00
   1.0263523e+01   1.7029125e+00
   1.0250382e+01   1.7190887e+00


==> pictures/tikz/ell_exp/Data/Datafile-76.txt <==
   2.0603651e+01   1.4252294e+00
   2.0642282e+01   1.4579384e+00
   2.0669864e+01   1.5064075e+00
   2.0685297e+01   1.5687044e+00
   2.0687966e+01   1.6423455e+00
   2.0677765e+01   1.7243950e+00
   2.0655100e+01   1.8115819e+00
   2.0620875e+01   1.9004302e+00
   2.0576454e+01   1.9873979e+00
   2.0523608e+01   2.0690178e+00
   2.0464444e+01   2.1420360e+00
   2.0401321e+01   2.2035416e+00
   2.0336755e+01   2.2510824e+00
   2.0273320e+01   2.2827632e+00
   2.0213546e+01   2.2973209e+00
   2.0159814e+01   2.2941752e+00
   2.0114268e+01   2.2734515e+00
   2.0078723e+01   2.2359760e+00
   2.0054596e+01   2.1832428e+00
   2.0042849e+01   2.1173540e+00
   2.0043951e+01   2.0409365e+00
   2.0057857e+01   1.9570369e+00
   2.0084012e+01   1.8689999e+00
   2.0121376e+01   1.7803353e+00
   2.0168456e+01   1.6945778e+00
   2.0223378e+01   1.6151464e+00
   2.0283951e+01   1.5452078e+00
   2.0347760e+01   1.4875501e+00
   2.0412262e+01   1.4444720e+00
   2.0474884e+01   1.4176909e+00
   2.0533131e+01   1.4082744e+00
   2.0584681e+01   1.4165980e+00
   2.0603651e+01   1.4252294e+00


==> pictures/tikz/ell_exp/Data/Datafile-77.txt <==
   5.1085921e+00   9.8713211e-01
   5.1043389e+00   9.3669248e-01
   5.1190385e+00   8.8289708e-01
   5.1521047e+00   8.2789059e-01
   5.2022193e+00   7.7386591e-01
   5.2673844e+00   7.2297686e-01
   5.3450021e+00   6.7725222e-01
   5.4319780e+00   6.3851487e-01
   5.5248447e+00   6.0830917e-01
   5.6198998e+00   5.8783931e-01
   5.7133538e+00   5.7792137e-01
   5.8014810e+00   5.7895074e-01
   5.8807681e+00   5.9088638e-01
   5.9480540e+00   6.1325246e-01
   6.0006564e+00   6.4515731e-01
   6.0364781e+00   6.8532898e-01
   6.0540910e+00   7.3216597e-01
   6.0527931e+00   7.8380102e-01
   6.0326359e+00   8.3817561e-01
   5.9944232e+00   8.9312199e-01
   5.9396783e+00   9.4644963e-01
   5.8705837e+00   9.9603253e-01
   5.7898941e+00   1.0398940e+00
   5.7008262e+00   1.0762853e+00
   5.6069310e+00   1.1037558e+00
   5.5119517e+00   1.1212102e+00
   5.4196748e+00   1.1279527e+00
   5.3337792e+00   1.1237145e+00
   5.2576892e+00   1.1086646e+00
   5.1944383e+00   1.0834029e+00
   5.1465481e+00   1.0489366e+00
   5.1159279e+00   1.0066397e+00
   5.1085921e+00   9.8713211e-01


==> pictures/tikz/ell_exp/Data/Datafile-78.txt <==
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> pictures/tikz/ell_exp/Data/Datafile-79.txt <==
     x      y      u      v
  0.00000000   0.00000000   0.00000000   0.00000000 
  0.80276800   0.00000000   0.00000000  -0.00000000 
  1.60553600   0.00000000   0.00000000  -0.00000000 
  2.40830400   0.00000000   0.00000000   0.00000000 
  3.21107300   0.00000000   0.00000000   0.00000000 
  4.01384100   0.00000000   0.00000000   0.00000000 
  4.81660900   0.00000000   0.00000000  -0.00000000 
  5.61937700   0.00000000   0.00000000   0.00000000 
  6.42214500   0.00000000   0.00000000  -0.00000000 
  7.22491300   0.00000000   0.00000000   0.00000000 
  8.02768200   0.00000000   0.00000000   0.00000000 
  8.83045000   0.00000000   0.00000000   0.00000000 
  9.63321800   0.00000000   0.00000000   0.00000000 
 10.43598600   0.00000000   0.00000000   0.00000000 
 11.23875400   0.00000000  -0.00000000  -0.00000000 
 12.04152200   0.00000000  -0.00000000  -0.00000000 
 12.84429100   0.00000000   0.00000000   0.00000000 
 13.64705900   0.00000000   0.00000000   0.00000000 
 14.44982700   0.00000000   0.00000000   0.00000000 
 15.25259500   0.00000000   0.00000000   0.00000000 
 16.05536300   0.00000000   0.00000000   0.00000000 
 16.85813100   0.00000000   0.00000000   0.00000000 
 17.66090000   0.00000000   0.00000000   0.00000000 
 18.46366800   0.00000000   0.00000000   0.00000000 
 19.26643600   0.00000000   0.00000000   0.00000000 
 20.06920400   0.00000000   0.00000000   0.00000000 
 20.87197200   0.00000000   0.00000000   0.00000000 
 21.67474000   0.00000000   0.00000000   0.00000000 
 22.47750900   0.00000000   0.00000000   0.00000000 
 23.28027700   0.00000000   0.00000000   0.00000000 
 24.08304500   0.00000000   0.00000000   0.00000000 
 24.88581300   0.00000000   0.00000000   0.00000000 
 25.68858100   0.00000000   0.00000000   0.00000000 
 26.49134900   0.00000000   0.00000000   0.00000000 
 27.29411800   0.00000000   0.00000000   0.00000000 
 28.09688600   0.00000000   0.00000000   0.00000000 
 28.89965400   0.00000000   0.00000000   0.00000000 
  0.00000000   0.81632700   0.00000000   0.00000000 
  0.80276800   0.81632700   6.42730500 -16.69455700 
  1.60553600   0.81632700  16.52143300 -14.01206000 
  2.40830400   0.81632700  18.42474800  -3.99965900 
  3.21107300   0.81632700  18.50997400  -2.50315900 
  4.01384100   0.81632700  17.92516900  -1.83315400 
  4.81660900   0.81632700  16.87102700  -2.25678400 
  5.61937700   0.81632700  16.21965800  -2.20616600 
  6.42214500   0.81632700  15.80607000  -2.29134800 
  7.22491300   0.81632700  15.45189900  -1.99328900 
  8.02768200   0.81632700  15.81442100  -1.80586200 
  8.83045000   0.81632700  16.45114200  -1.58309900 
  9.63321800   0.81632700  17.15516300  -1.35544800 
 10.43598600   0.81632700  17.96988000  -1.22372300 
 11.23875400   0.81632700  18.69507600  -1.08093900 
 12.04152200   0.81632700  19.16189300  -0.93921400 
 12.84429100   0.81632700  19.50464900  -0.79970400 
 13.64705900   0.81632700  19.69444600  -0.62332000 
 14.44982700   0.81632700  19.75309100  -0.45903000 
 15.25259500   0.81632700  19.81187800  -0.32820100 
 16.05536300   0.81632700  19.94517400  -0.22499400 
 16.85813100   0.81632700  20.16388100  -0.14522700 
 17.66090000   0.81632700  20.41723200  -0.09541800 
 18.46366800   0.81632700  20.69047700  -0.05413200 
 19.26643600   0.81632700  20.94447200  -0.01532900 
 20.06920400   0.81632700  21.14492000   0.03546700 
 20.87197200   0.81632700  21.38584100   0.03881700 
 21.67474000   0.81632700  21.75258000  -0.01690200 
 22.47750900   0.81632700  22.25676200   0.06442700 
 23.28027700   0.81632700  22.96944900   0.23611600 
 24.08304500   0.81632700  23.43473100  -0.25210000 
 24.88581300   0.81632700  23.50143400  -0.36463600 
 25.68858100   0.81632700  24.41705400   0.46545900 
 26.49134900   0.81632700  25.59270400   1.30077300 
 27.29411800   0.81632700  24.85257100   3.26712300 
 28.09688600   0.81632700  20.21800900   6.76293100 
 28.89965400   0.81632700  12.64805100   4.72905500 
  0.00000000   1.63265300   0.00000000   0.00000000 
  0.80276800   1.63265300  -4.96052700 -23.76752400 
  1.60553600   1.63265300   0.88532500 -14.06654600 
  2.40830400   1.63265300   3.67717800  -1.30467800 
  3.21107300   1.63265300   6.08474000   1.61353100 
  4.01384100   1.63265300   5.76610400   2.56626700 
  4.81660900   1.63265300   7.37416200   1.26439300 
  5.61937700   1.63265300  10.12321900  -0.62211100 
  6.42214500   1.63265300  12.10767200  -1.27781800 
  7.22491300   1.63265300  13.56570500  -1.42570600 
  8.02768200   1.63265300  14.91581700  -1.34642000 
  8.83045000   1.63265300  15.93648900  -1.12044100 
  9.63321800   1.63265300  16.74041500  -1.01566300 
 10.43598600   1.63265300  17.34878000  -1.07100100 
 11.23875400   1.63265300  17.77044000  -1.14256400 
 12.04152200   1.63265300  18.09936800  -1.12110100 
 12.84429100   1.63265300  18.37927900  -1.02119000 
 13.64705900   1.63265300  18.62831100  -0.91682300 
 14.44982700   1.63265300  18.85549800  -0.83573000 
 15.25259500   1.63265300  19.10318600  -0.75283500 
 16.05536300   1.63265300  19.40099000  -0.64067400 
 16.85813100   1.63265300  19.70224600  -0.52676400 
 17.66090000   1.63265300  19.95500600  -0.45749700 
 18.46366800   1.63265300  20.13756500  -0.41959900 
 19.26643600   1.63265300  20.29703400  -0.36285300 
 20.06920400   1.63265300  20.49865500  -0.28959300 
 20.87197200   1.63265300  20.83667300  -0.21179900 
 21.67474000   1.63265300  21.35162600  -0.08856800 
 22.47750900   1.63265300  22.00793100   0.09530800 
 23.28027700   1.63265300  22.42633700   0.01571700 
 24.08304500   1.63265300  22.04980800  -0.38094300 
 24.88581300   1.63265300  21.49144200  -1.24233400 
 25.68858100   1.63265300  20.91925800   1.02622100 
 26.49134900   1.63265300  17.57040900   1.49926200 
 27.29411800   1.63265300  10.44941000  10.14699800 
 28.09688600   1.63265300   7.74044400  14.86885900 
 28.89965400   1.63265300   6.45284300  10.99425200 
  0.00000000   2.44898000   0.00000000   0.00000000 
  0.80276800   2.44898000 -15.16222900 -20.27570600 
  1.60553600   2.44898000 -22.35167100 -23.86105000 
  2.40830400   2.44898000   0.83506200   2.76306100 
  3.21107300   2.44898000   0.00000000   0.00000000 
  4.01384100   2.44898000   0.00000000   0.00000000 
  4.81660900   2.44898000   0.00000000   0.00000000 
  5.61937700   2.44898000   0.00000000   0.00000000 
  6.42214500   2.44898000   0.00000000   0.00000000 
  7.22491300   2.44898000   0.00000000   0.00000000 
  8.02768200   2.44898000   0.00000000   0.00000000 
  8.83045000   2.44898000   0.00000000   0.00000000 
  9.63321800   2.44898000   0.00000000   0.00000000 
 10.43598600   2.44898000   0.00000000   0.00000000 
 11.23875400   2.44898000   0.00000000   0.00000000 
 12.04152200   2.44898000   0.00000000   0.00000000 
 12.84429100   2.44898000   0.00000000   0.00000000 
 13.64705900   2.44898000   0.00000000   0.00000000 
 14.44982700   2.44898000   0.00000000   0.00000000 
 15.25259500   2.44898000   0.00000000   0.00000000 
 16.05536300   2.44898000   0.00000000   0.00000000 
 16.85813100   2.44898000   0.00000000   0.00000000 
 17.66090000   2.44898000   0.00000000   0.00000000 
 18.46366800   2.44898000   0.00000000   0.00000000 
 19.26643600   2.44898000   0.00000000   0.00000000 
 20.06920400   2.44898000   0.00000000   0.00000000 
 20.87197200   2.44898000   0.00000000   0.00000000 
 21.67474000   2.44898000   0.00000000   0.00000000 
 22.47750900   2.44898000   0.00000000   0.00000000 
 23.28027700   2.44898000   0.00000000   0.00000000 
 24.08304500   2.44898000   0.00000000   0.00000000 
 24.88581300   2.44898000   0.00000000   0.00000000 
 25.68858100   2.44898000   0.00000000   0.00000000 
 26.49134900   2.44898000   0.00000000   0.00000000 
 27.29411800   2.44898000  -3.68777300  14.97507700 
 28.09688600   2.44898000  -5.62887500  18.78560100 
 28.89965400   2.44898000  -0.04942300  13.65570100 
  0.00000000   3.26530600   0.00000000   0.00000000 
  0.80276800   3.26530600 -19.12998500 -12.66977800 
  1.60553600   3.26530600 -25.49482300 -13.52635800 
  2.40830400   3.26530600 -28.16870800  -7.45514500 
  3.21107300   3.26530600 -25.30099100  -2.10035900 
  4.01384100   3.26530600 -23.32644500  -0.75027200 
  4.81660900   3.26530600 -22.49311000  -0.29015500 
  5.61937700   3.26530600 -22.11251900  -0.08948800 
  6.42214500   3.26530600 -21.86248400   0.01162400 
  7.22491300   3.26530600 -21.67383200   0.03887100 
  8.02768200   3.26530600 -21.60550200  -0.00481500 
  8.83045000   3.26530600 -21.31482300  -0.09441300 
  9.63321800   3.26530600 -20.74025200   0.00623200 
 10.43598600   3.26530600 -20.14622300   0.18366200 
 11.23875400   3.26530600 -19.55576000   0.18744000 
 12.04152200   3.26530600 -19.15803200   0.05711700 
 12.84429100   3.26530600 -18.59461500  -0.23522400 
 13.64705900   3.26530600 -18.05451600  -0.56467700 
 14.44982700   3.26530600 -16.96189000  -0.07440100 
 15.25259500   3.26530600 -16.77730700   0.94292900 
 16.05536300   3.26530600 -17.89869100   0.60405700 
 16.85813100   3.26530600 -17.31164900   0.06563200 
 17.66090000   3.26530600 -16.22519200   0.51205900 
 18.46366800   3.26530600 -16.55055700   1.11647300 
 19.26643600   3.26530600 -18.64569500  -0.43537000 
 20.06920400   3.26530600 -20.58832200  -3.41748300 
 20.87197200   3.26530600 -20.22367000  -3.46019700 
 21.67474000   3.26530600 -17.50515500  -2.82590300 
 22.47750900   3.26530600 -15.08540100  -3.72841700 
 23.28027700   3.26530600  -9.45225400  -0.70163900 
 24.08304500   3.26530600  -3.19511800   2.59301000 
 24.88581300   3.26530600  -3.10379400   2.25314400 
 25.68858100   3.26530600  -8.02232700   6.09777400 
 26.49134900   3.26530600 -11.23864200  10.90929200 
 27.29411800   3.26530600  -6.93516900   6.25918700 
 28.09688600   3.26530600  -1.12784400  14.75553300 
 28.89965400   3.26530600   1.27343700  16.48125000 
  0.00000000   4.08163300   0.00000000   0.00000000 
  0.80276800   4.08163300 -16.53622300  -5.59969000 
  1.60553600   4.08163300 -21.35995200  -7.32564300 
  2.40830400   4.08163300 -22.09890900  -5.26390200 
  3.21107300   4.08163300 -22.66842400  -2.62936700 
  4.01384100   4.08163300 -22.63938600  -1.31415300 
  4.81660900   4.08163300 -22.53419100  -0.73183100 
  5.61937700   4.08163300 -22.39624500  -0.45492600 
  6.42214500   4.08163300 -22.31542900  -0.32446200 
  7.22491300   4.08163300 -22.37570100  -0.29371900 
  8.02768200   4.08163300 -22.35808900  -0.29335500 
  8.83045000   4.08163300 -22.18629700  -0.36679300 
  9.63321800   4.08163300 -22.05052000  -0.35774000 
 10.43598600   4.08163300 -22.25757400  -0.42827400 
 11.23875400   4.08163300 -22.23762400  -0.75976600 
 12.04152200   4.08163300 -22.23582700  -1.05454600 
 12.84429100   4.08163300 -22.87052800  -1.18397800 
 13.64705900   4.08163300 -24.03869400  -0.81200200 
 14.44982700   4.08163300 -25.24264200  -0.85912500 
 15.25259500   4.08163300 -26.38526500  -0.74945400 
 16.05536300   4.08163300 -27.20063200  -1.05595600 
 16.85813100   4.08163300 -26.82074100  -1.23797200 
 17.66090000   4.08163300 -25.69175900   0.06677800 
 18.46366800   4.08163300 -24.29457300   1.02893600 
 19.26643600   4.08163300 -24.99294200  -1.18353100 
 20.06920400   4.08163300 -23.96805300  -2.57757000 
 20.87197200   4.08163300 -26.55051300  -4.53003700 
 21.67474000   4.08163300 -35.63427900  -3.66343700 
 22.47750900   4.08163300 -43.16915400  -2.28920800 
 23.28027700   4.08163300 -53.43919100  -0.00277600 
 24.08304500   4.08163300 -66.77224800   2.61277300 
 24.88581300   4.08163300 -83.31858900   4.89418400 
 25.68858100   4.08163300 -100.06101000   5.14865100 
 26.49134900   4.08163300 -112.80312900   3.80371400 
 27.29411800   4.08163300 -115.55409400   1.59143100 
 28.09688600   4.08163300 -115.87489300   0.32034800 
 28.89965400   4.08163300 -106.68940500   0.35325400 
  0.00000000   4.89795900   0.00000000   0.00000000 
  0.80276800   4.89795900   6.91638400  -1.16751100 
  1.60553600   4.89795900  -2.21758900  -0.71249200 
  2.40830400   4.89795900  -3.37830400  -0.18108600 
  3.21107300   4.89795900  -8.26538400  -0.76190200 
  4.01384100   4.89795900 -11.31580900  -0.57892400 
  4.81660900   4.89795900 -12.69041800  -0.35251900 
  5.61937700   4.89795900 -13.22337700  -0.23156100 
  6.42214500   4.89795900 -13.49682300  -0.14690100 
  7.22491300   4.89795900 -13.74582800  -0.11154700 
  8.02768200   4.89795900 -13.97261500  -0.06319100 
  8.83045000   4.89795900 -14.06120000  -0.02695200 
  9.63321800   4.89795900 -14.05230900  -0.04218400 
 10.43598600   4.89795900 -14.07222500  -0.16236000 
 11.23875400   4.89795900 -14.07902300  -0.22413600 
 12.04152200   4.89795900 -14.04498600  -0.27774700 
 12.84429100   4.89795900 -13.99624100  -0.28847500 
 13.64705900   4.89795900 -14.24217300  -0.41498400 
 14.44982700   4.89795900 -14.51016900  -0.34765700 
 15.25259500   4.89795900 -13.97094900  -0.38704700 
 16.05536300   4.89795900 -13.32227200  -0.39587800 
 16.85813100   4.89795900 -14.59818200  -0.34751200 
 17.66090000   4.89795900 -16.32777200  -0.24058800 
 18.46366800   4.89795900 -16.48725000  -0.20406800 
 19.26643600   4.89795900 -16.60141700  -0.80675100 
 20.06920400   4.89795900 -18.06847800  -0.86778200 
 20.87197200   4.89795900 -20.04845500  -0.48540500 
 21.67474000   4.89795900 -22.52307300   0.32676000 
 22.47750900   4.89795900 -24.69194900   0.12513400 
 23.28027700   4.89795900 -25.13296700   0.14695400 
 24.08304500   4.89795900 -24.21006000   0.55248700 
 24.88581300   4.89795900 -21.15678000  -0.65952400 
 25.68858100   4.89795900 -18.56599000  -0.27197200 
 26.49134900   4.89795900 -13.68599600  -1.10515000 
 27.29411800   4.89795900 -12.06845000  -1.85997100 
 28.09688600   4.89795900  -9.58445400  -0.44925900 
 28.89965400   4.89795900  -1.08061700   2.14489800 


==> pictures/tikz/ell_exp/Data/Datafile-8.txt <==
   1.2186394e+01   4.4335290e+00
   1.2180078e+01   4.3833060e+00
   1.2192561e+01   4.3289535e+00
   1.2223346e+01   4.2726384e+00
   1.2271205e+01   4.2166059e+00
   1.2334231e+01   4.1630897e+00
   1.2409910e+01   4.1142234e+00
   1.2495225e+01   4.0719551e+00
   1.2586777e+01   4.0379699e+00
   1.2680913e+01   4.0136228e+00
   1.2773882e+01   3.9998842e+00
   1.2861978e+01   3.9973021e+00
   1.2941687e+01   4.0059793e+00
   1.3009833e+01   4.0255698e+00
   1.3063698e+01   4.0552927e+00
   1.3101136e+01   4.0939630e+00
   1.3120653e+01   4.1400390e+00
   1.3121472e+01   4.1916839e+00
   1.3103559e+01   4.2468387e+00
   1.3067630e+01   4.3033046e+00
   1.3015116e+01   4.3588304e+00
   1.2948111e+01   4.4112025e+00
   1.2869286e+01   4.4583330e+00
   1.2781784e+01   4.4983430e+00
   1.2689093e+01   4.5296374e+00
   1.2594908e+01   4.5509685e+00
   1.2502985e+01   4.5614860e+00
   1.2416988e+01   4.5607706e+00
   1.2340345e+01   4.5488508e+00
   1.2276113e+01   4.5262018e+00
   1.2226851e+01   4.4937265e+00
   1.2194523e+01   4.4527197e+00
   1.2186394e+01   4.4335290e+00


==> pictures/tikz/ell_exp/Data/Datafile-80.txt <==
   6.1063345e+00   1.8869546e+00
   6.0608445e+00   1.9091562e+00
   6.0053736e+00   1.9149004e+00
   5.9421331e+00   1.9039583e+00
   5.8736443e+00   1.8767659e+00
   5.8026376e+00   1.8344075e+00
   5.7319438e+00   1.7785717e+00
   5.6643812e+00   1.7114846e+00
   5.6026434e+00   1.6358206e+00
   5.5491916e+00   1.5545962e+00
   5.5061568e+00   1.4710496e+00
   5.4752547e+00   1.3885116e+00
   5.4577172e+00   1.3102727e+00
   5.4542435e+00   1.2394520e+00
   5.4649721e+00   1.1788729e+00
   5.4894752e+00   1.1309505e+00
   5.5267761e+00   1.0975954e+00
   5.5753875e+00   1.0801372e+00
   5.6333717e+00   1.0792720e+00
   5.6984168e+00   1.0950343e+00
   5.7679298e+00   1.1267957e+00
   5.8391394e+00   1.1732900e+00
   5.9092066e+00   1.2326636e+00
   5.9753383e+00   1.3025494e+00
   6.0348977e+00   1.3801613e+00
   6.0855106e+00   1.4624052e+00
   6.1251592e+00   1.5460023e+00
   6.1522628e+00   1.6276198e+00
   6.1657408e+00   1.7040038e+00
   6.1650559e+00   1.7721093e+00
   6.1502354e+00   1.8292211e+00
   6.1218703e+00   1.8730622e+00
   6.1063345e+00   1.8869546e+00


==> pictures/tikz/ell_exp/Data/Datafile-81.txt <==
   5.6879434e+00   3.9651891e+00
   5.6650821e+00   3.9200271e+00
   5.6585311e+00   3.8646457e+00
   5.6685517e+00   3.8012526e+00
   5.6947443e+00   3.7323753e+00
   5.7360647e+00   3.6607596e+00
   5.7908656e+00   3.5892606e+00
   5.8569624e+00   3.5207287e+00
   5.9317198e+00   3.4578962e+00
   6.0121576e+00   3.4032679e+00
   6.0950689e+00   3.3590217e+00
   6.1771484e+00   3.3269215e+00
   6.2551238e+00   3.3082471e+00
   6.3258864e+00   3.3037430e+00
   6.3866153e+00   3.3135887e+00
   6.4348892e+00   3.3373918e+00
   6.4687837e+00   3.3742032e+00
   6.4869476e+00   3.4225554e+00
   6.4886566e+00   3.4805208e+00
   6.4738427e+00   3.5457885e+00
   6.4430964e+00   3.6157564e+00
   6.3976435e+00   3.6876351e+00
   6.3392960e+00   3.7585591e+00
   6.2703801e+00   3.8257009e+00
   6.1936433e+00   3.8863837e+00
   6.1121448e+00   3.9381883e+00
   6.0291336e+00   3.9790494e+00
   5.9479193e+00   4.0073380e+00
   5.8717394e+00   4.0219263e+00
   5.8036312e+00   4.0222328e+00
   5.7463098e+00   4.0082452e+00
   5.7020605e+00   3.9805211e+00
   5.6879434e+00   3.9651891e+00


==> pictures/tikz/ell_exp/Data/Datafile-82.txt <==
  -1.6419666e+02   2.7781532e+00
  -1.6421361e+02   2.7304581e+00
  -1.6421309e+02   2.6746930e+00
  -1.6419512e+02   2.6130810e+00
  -1.6416041e+02   2.5480785e+00
  -1.6411034e+02   2.4822769e+00
  -1.6404692e+02   2.4182995e+00
  -1.6397267e+02   2.3586968e+00
  -1.6389056e+02   2.3058451e+00
  -1.6380384e+02   2.2618514e+00
  -1.6371599e+02   2.2284695e+00
  -1.6363051e+02   2.2070303e+00
  -1.6355079e+02   2.1983885e+00
  -1.6348003e+02   2.2028887e+00
  -1.6342104e+02   2.2203513e+00
  -1.6337617e+02   2.2500804e+00
  -1.6334722e+02   2.2908905e+00
  -1.6333533e+02   2.3411548e+00
  -1.6334098e+02   2.3988694e+00
  -1.6336394e+02   2.4617334e+00
  -1.6340331e+02   2.5272406e+00
  -1.6345750e+02   2.5927794e+00
  -1.6352437e+02   2.6557370e+00
  -1.6360124e+02   2.7136035e+00
  -1.6368505e+02   2.7640720e+00
  -1.6377245e+02   2.8051303e+00
  -1.6385997e+02   2.8351417e+00
  -1.6394412e+02   2.8529097e+00
  -1.6402153e+02   2.8577259e+00
  -1.6408913e+02   2.8493984e+00
  -1.6414422e+02   2.8282590e+00
  -1.6418460e+02   2.7951507e+00
  -1.6419666e+02   2.7781532e+00


==> pictures/tikz/ell_exp/Data/Datafile-83.txt <==
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> pictures/tikz/ell_exp/Data/Datafile-84.txt <==
   1.1681084e+00   2.0372011e+00
   1.2097012e+00   2.0083518e+00
   1.2636574e+00   1.9942541e+00
   1.3278261e+00   1.9954701e+00
   1.3996488e+00   2.0119513e+00
   1.4762624e+00   2.0430406e+00
   1.5546125e+00   2.0874987e+00
   1.6315755e+00   2.1435530e+00
   1.7040831e+00   2.2089690e+00
   1.7692447e+00   2.2811386e+00
   1.8244625e+00   2.3571847e+00
   1.8675351e+00   2.4340756e+00
   1.8967454e+00   2.5087459e+00
   1.9109289e+00   2.5782187e+00
   1.9095200e+00   2.6397244e+00
   1.8925750e+00   2.6908108e+00
   1.8607694e+00   2.7294414e+00
   1.8153713e+00   2.7540761e+00
   1.7581904e+00   2.7637328e+00
   1.6915064e+00   2.7580265e+00
   1.6179777e+00   2.7371846e+00
   1.5405358e+00   2.7020381e+00
   1.4622680e+00   2.6539882e+00
   1.3862946e+00   2.5949504e+00
   1.3156444e+00   2.5272785e+00
   1.2531341e+00   2.4536702e+00
   1.2012556e+00   2.3770602e+00
   1.1620772e+00   2.3005025e+00
   1.1371609e+00   2.2270494e+00
   1.1275000e+00   2.1596291e+00
   1.1334796e+00   2.1009295e+00
   1.1548614e+00   2.0532908e+00
   1.1681084e+00   2.0372011e+00


==> pictures/tikz/ell_exp/Data/Datafile-85.txt <==
   2.0732388e+01   1.7284237e+00
   2.0724006e+01   1.6785041e+00
   2.0734236e+01   1.6236828e+00
   2.0762671e+01   1.5661456e+00
   2.0808177e+01   1.5081862e+00
   2.0868941e+01   1.4521152e+00
   2.0942540e+01   1.4001682e+00
   2.1026039e+01   1.3544159e+00
   2.1116110e+01   1.3166824e+00
   2.1209162e+01   1.2884721e+00
   2.1301485e+01   1.2709095e+00
   2.1389399e+01   1.2646949e+00
   2.1469398e+01   1.2700760e+00
   2.1538294e+01   1.2868383e+00
   2.1593340e+01   1.3143135e+00
   2.1632341e+01   1.3514063e+00
   2.1653743e+01   1.3966378e+00
   2.1656692e+01   1.4482050e+00
   2.1641070e+01   1.5040518e+00
   2.1607501e+01   1.5619520e+00
   2.1557322e+01   1.6195971e+00
   2.1492535e+01   1.6746892e+00
   2.1415722e+01   1.7250318e+00
   2.1329945e+01   1.7686179e+00
   2.1238624e+01   1.8037098e+00
   2.1145400e+01   1.8289087e+00
   2.1053989e+01   1.8432099e+00
   2.0968036e+01   1.8460431e+00
   2.0890967e+01   1.8372956e+00
   2.0825854e+01   1.8173160e+00
   2.0775294e+01   1.7869009e+00
   2.0741302e+01   1.7472627e+00
   2.0732388e+01   1.7284237e+00


==> pictures/tikz/ell_exp/Data/Datafile-86.txt <==
   2.3569680e+01   5.0694469e-01
   2.3603816e+01   4.6956921e-01
   2.3653287e+01   4.4382700e-01
   2.3716120e+01   4.3074432e-01
   2.3789809e+01   4.3084275e-01
   2.3871418e+01   4.4411836e-01
   2.3957692e+01   4.7004189e-01
   2.4045192e+01   5.0757985e-01
   2.4130430e+01   5.5523572e-01
   2.4210008e+01   6.1110962e-01
   2.4280752e+01   6.7297402e-01
   2.4339844e+01   7.3836259e-01
   2.4384926e+01   8.0466849e-01
   2.4414202e+01   8.6924832e-01
   2.4426505e+01   9.2952748e-01
   2.4421343e+01   9.8310283e-01
   2.4398924e+01   1.0278385e+00
   2.4360140e+01   1.0619510e+00
   2.4306537e+01   1.0840804e+00
   2.4240254e+01   1.0933444e+00
   2.4163932e+01   1.0893738e+00
   2.4080614e+01   1.0723268e+00
   2.3993621e+01   1.0428830e+00
   2.3906422e+01   1.0022163e+00
   2.3822494e+01   9.5194792e-01
   2.3745181e+01   8.9408189e-01
   2.3677566e+01   8.3092515e-01
   2.3622346e+01   7.6499557e-01
   2.3581721e+01   6.9892154e-01
   2.3557310e+01   6.3533724e-01
   2.3550088e+01   5.7677757e-01
   2.3560342e+01   5.2557712e-01
   2.3569680e+01   5.0694469e-01


==> pictures/tikz/ell_exp/Data/Datafile-87.txt <==
   2.6616528e+01   1.4744088e+00
   2.6663487e+01   1.4933062e+00
   2.6704915e+01   1.5306392e+00
   2.6739160e+01   1.5849195e+00
   2.6764857e+01   1.6539832e+00
   2.6780982e+01   1.7350768e+00
   2.6786892e+01   1.8249674e+00
   2.6782351e+01   1.9200714e+00
   2.6767540e+01   2.0165972e+00
   2.6743050e+01   2.1106968e+00
   2.6709857e+01   2.1986186e+00
   2.6669284e+01   2.2768575e+00
   2.6622950e+01   2.3422943e+00
   2.6572700e+01   2.3923202e+00
   2.6520538e+01   2.4249410e+00
   2.6468545e+01   2.4388561e+00
   2.6418792e+01   2.4335108e+00
   2.6373263e+01   2.4091181e+00
   2.6333774e+01   2.3666505e+00
   2.6301898e+01   2.3078011e+00
   2.6278907e+01   2.2349160e+00
   2.6265716e+01   2.1509010e+00
   2.6262853e+01   2.0591053e+00
   2.6270430e+01   1.9631887e+00
   2.6288146e+01   1.8669750e+00
   2.6315295e+01   1.7742999e+00
   2.6350794e+01   1.6888582e+00
   2.6393228e+01   1.6140561e+00
   2.6440906e+01   1.5528757e+00
   2.6491926e+01   1.5077561e+00
   2.6544255e+01   1.4804961e+00
   2.6595806e+01   1.4721825e+00
   2.6616528e+01   1.4744088e+00


==> pictures/tikz/ell_exp/Data/Datafile-88.txt <==
  -7.7751430e+01  -1.5050367e+02
  -7.7799169e+01  -1.5052050e+02
  -7.7842186e+01  -1.5055599e+02
  -7.7878766e+01  -1.5060873e+02
  -7.7907452e+01  -1.5067661e+02
  -7.7927099e+01  -1.5075692e+02
  -7.7936925e+01  -1.5084647e+02
  -7.7936537e+01  -1.5094168e+02
  -7.7925952e+01  -1.5103876e+02
  -7.7905590e+01  -1.5113384e+02
  -7.7876264e+01  -1.5122312e+02
  -7.7839143e+01  -1.5130306e+02
  -7.7795707e+01  -1.5137045e+02
  -7.7747687e+01  -1.5142262e+02
  -7.7696999e+01  -1.5145749e+02
  -7.7645662e+01  -1.5147366e+02
  -7.7595723e+01  -1.5147049e+02
  -7.7549174e+01  -1.5144810e+02
  -7.7507869e+01  -1.5140740e+02
  -7.7473456e+01  -1.5135000e+02
  -7.7447307e+01  -1.5127818e+02
  -7.7430464e+01  -1.5119483e+02
  -7.7423599e+01  -1.5110324e+02
  -7.7426985e+01  -1.5100709e+02
  -7.7440487e+01  -1.5091019e+02
  -7.7463567e+01  -1.5081642e+02
  -7.7495305e+01  -1.5072951e+02
  -7.7534435e+01  -1.5065293e+02
  -7.7579399e+01  -1.5058973e+02
  -7.7628402e+01  -1.5054242e+02
  -7.7679491e+01  -1.5051291e+02
  -7.7730631e+01  -1.5050235e+02
  -7.7751430e+01  -1.5050367e+02


==> pictures/tikz/ell_exp/Data/Datafile-89.txt <==
   3.5007096e+00   1.4706736e+00
   3.4767140e+00   1.4261039e+00
   3.4687652e+00   1.3709057e+00
   3.4771801e+00   1.3072797e+00
   3.5016233e+00   1.2377622e+00
   3.5411202e+00   1.1651249e+00
   3.5940963e+00   1.0922635e+00
   3.6584395e+00   1.0220828e+00
   3.7315848e+00   9.5738057e-01
   3.8106160e+00   9.0073641e-01
   3.8923824e+00   8.5440851e-01
   3.9736242e+00   8.2024380e-01
   4.0511026e+00   7.9960432e-01
   4.1217288e+00   7.9331292e-01
   4.1826871e+00   8.0162040e-01
   4.2315473e+00   8.2419557e-01
   4.2663615e+00   8.6013844e-01
   4.2857418e+00   9.0801607e-01
   4.2889155e+00   9.6591974e-01
   4.2757562e+00   1.0315410e+00
   4.2467884e+00   1.1022638e+00
   4.2031669e+00   1.1752685e+00
   4.1466309e+00   1.2476448e+00
   4.0794343e+00   1.3165071e+00
   4.0042559e+00   1.3791103e+00
   3.9240930e+00   1.4329584e+00
   3.8421412e+00   1.4759048e+00
   3.7616679e+00   1.5062373e+00
   3.6858812e+00   1.5227467e+00
   3.6178024e+00   1.5247746e+00
   3.5601458e+00   1.5122405e+00
   3.5152098e+00   1.4856438e+00
   3.5007096e+00   1.4706736e+00


==> pictures/tikz/ell_exp/Data/Datafile-9.txt <==
   2.5051338e+01   5.6550429e-01
   2.5067052e+01   5.1738647e-01
   2.5101530e+01   4.7355404e-01
   2.5153398e+01   4.3575446e-01
   2.5220588e+01   4.0549468e-01
   2.5300421e+01   3.8398105e-01
   2.5389715e+01   3.7207126e-01
   2.5484910e+01   3.7024012e-01
   2.5582210e+01   3.7856063e-01
   2.5677737e+01   3.9670107e-01
   2.5767683e+01   4.2393824e-01
   2.5848460e+01   4.5918628e-01
   2.5916850e+01   5.0103997e-01
   2.5970126e+01   5.4783073e-01
   2.6006163e+01   5.9769316e-01
   2.6023525e+01   6.4863940e-01
   2.6021519e+01   6.9863838e-01
   2.6000227e+01   7.4569681e-01
   2.5960496e+01   7.8793862e-01
   2.5903911e+01   8.2367975e-01
   2.5832727e+01   8.5149532e-01
   2.5749783e+01   8.7027641e-01
   2.5658384e+01   8.7927428e-01
   2.5562175e+01   8.7813021e-01
   2.5464992e+01   8.6688981e-01
   2.5370709e+01   8.4600120e-01
   2.5283084e+01   8.1629715e-01
   2.5205610e+01   7.7896186e-01
   2.5141378e+01   7.3548376e-01
   2.5092946e+01   6.8759621e-01
   2.5062247e+01   6.3720831e-01
   2.5050503e+01   5.8632889e-01
   2.5051338e+01   5.6550429e-01


==> pictures/tikz/ell_exp/Data/Datafile-90.txt <==
   2.3556480e+01   3.7072893e+00
   2.3505941e+01   3.7044566e+00
   2.3454726e+01   3.6823883e+00
   2.3404876e+01   3.6419643e+00
   2.3358380e+01   3.5847959e+00
   2.3317090e+01   3.5131625e+00
   2.3282653e+01   3.4299198e+00
   2.3256442e+01   3.3383863e+00
   2.3239502e+01   3.2422114e+00
   2.3232507e+01   3.1452291e+00
   2.3235738e+01   3.0513058e+00
   2.3249065e+01   2.9641860e+00
   2.3271956e+01   2.8873428e+00
   2.3303500e+01   2.8238398e+00
   2.3342438e+01   2.7762086e+00
   2.3387219e+01   2.7463481e+00
   2.3436057e+01   2.7354487e+00
   2.3487004e+01   2.7439451e+00
   2.3538031e+01   2.7714984e+00
   2.3587102e+01   2.8170102e+00
   2.3632262e+01   2.8786661e+00
   2.3671710e+01   2.9540080e+00
   2.3703873e+01   3.0400324e+00
   2.3727468e+01   3.1333097e+00
   2.3741557e+01   3.2301211e+00
   2.3745576e+01   3.3266073e+00
   2.3739365e+01   3.4189214e+00
   2.3723173e+01   3.5033834e+00
   2.3697644e+01   3.5766259e+00
   2.3663797e+01   3.6357291e+00
   2.3622980e+01   3.6783365e+00
   2.3576821e+01   3.7027497e+00
   2.3556480e+01   3.7072893e+00


==> pictures/tikz/ell_exp/Data/Datafile-91.txt <==
   2.0161124e+01   1.5607513e+00
   2.0113649e+01   1.5431899e+00
   2.0071182e+01   1.5070438e+00
   2.0035415e+01   1.4537539e+00
   2.0007774e+01   1.3854449e+00
   1.9989362e+01   1.3048399e+00
   1.9980911e+01   1.2151524e+00
   1.9982760e+01   1.1199580e+00
   1.9994834e+01   1.0230518e+00
   2.0016653e+01   9.2829709e-01
   2.0047345e+01   8.3947151e-01
   2.0085689e+01   7.6011621e-01
   2.0130154e+01   6.9339486e-01
   2.0178968e+01   6.4196741e-01
   2.0230186e+01   6.0788412e-01
   2.0281765e+01   5.9250379e-01
   2.0331649e+01   5.9643957e-01
   2.0377850e+01   6.1953455e-01
   2.0418525e+01   6.6086803e-01
   2.0452053e+01   7.1879215e-01
   2.0477097e+01   7.9099767e-01
   2.0492658e+01   8.7460599e-01
   2.0498118e+01   9.6628389e-01
   2.0493257e+01   1.0623765e+00
   2.0478269e+01   1.1590528e+00
   2.0453753e+01   1.2524588e+00
   2.0420685e+01   1.3388706e+00
   2.0380384e+01   1.4148431e+00
   2.0334456e+01   1.4773478e+00
   2.0284733e+01   1.5238926e+00
   2.0233196e+01   1.5526219e+00
   2.0181901e+01   1.5623906e+00
   2.0161124e+01   1.5607513e+00


==> pictures/tikz/ell_exp/Data/Datafile-92.txt <==
   1.1522587e+01  -2.4780882e+02
   1.1477322e+01  -2.4778616e+02
   1.1421912e+01  -2.4777986e+02
   1.1358565e+01  -2.4779017e+02
   1.1289807e+01  -2.4781667e+02
   1.1218379e+01  -2.4785832e+02
   1.1147129e+01  -2.4791344e+02
   1.1078897e+01  -2.4797985e+02
   1.1016403e+01  -2.4805489e+02
   1.0962140e+01  -2.4813557e+02
   1.0918269e+01  -2.4821869e+02
   1.0886541e+01  -2.4830091e+02
   1.0868220e+01  -2.4837897e+02
   1.0864036e+01  -2.4844975e+02
   1.0874156e+01  -2.4851043e+02
   1.0898178e+01  -2.4855860e+02
   1.0935142e+01  -2.4859233e+02
   1.0983576e+01  -2.4861027e+02
   1.1041549e+01  -2.4861172e+02
   1.1106749e+01  -2.4859661e+02
   1.1176577e+01  -2.4856555e+02
   1.1248249e+01  -2.4851977e+02
   1.1318908e+01  -2.4846110e+02
   1.1385737e+01  -2.4839188e+02
   1.1446072e+01  -2.4831487e+02
   1.1497507e+01  -2.4823314e+02
   1.1537992e+01  -2.4814994e+02
   1.1565913e+01  -2.4806860e+02
   1.1580156e+01  -2.4799236e+02
   1.1580154e+01  -2.4792425e+02
   1.1565907e+01  -2.4786699e+02
   1.1537983e+01  -2.4782287e+02
   1.1522587e+01  -2.4780882e+02


==> pictures/tikz/ell_exp/Data/Datafile-93.txt <==
   1.4335000e+01   1.4154884e+00
   1.4289066e+01   1.3942190e+00
   1.4249598e+01   1.3548202e+00
   1.4218168e+01   1.2988628e+00
   1.4196029e+01   1.2285776e+00
   1.4184064e+01   1.1467666e+00
   1.4182750e+01   1.0566915e+00
   1.4192139e+01   9.6194327e-01
   1.4211857e+01   8.6629913e-01
   1.4241118e+01   7.7357217e-01
   1.4278755e+01   6.8745912e-01
   1.4323268e+01   6.1139302e-01
   1.4372882e+01   5.4840639e-01
   1.4425620e+01   5.0101032e-01
   1.4479378e+01   4.7109433e-01
   1.4532014e+01   4.5985108e-01
   1.4581429e+01   4.6772881e-01
   1.4625654e+01   4.9441344e-01
   1.4662924e+01   5.3884116e-01
   1.4691755e+01   5.9924077e-01
   1.4710996e+01   6.7320432e-01
   1.4719881e+01   7.5778312e-01
   1.4718056e+01   8.4960529e-01
   1.4705593e+01   9.4501016e-01
   1.4682989e+01   1.0401942e+00
   1.4651146e+01   1.1313628e+00
   1.4611332e+01   1.2148814e+00
   1.4565135e+01   1.2874202e+00
   1.4514397e+01   1.3460874e+00
   1.4461141e+01   1.3885442e+00
   1.4407489e+01   1.4130978e+00
   1.4355581e+01   1.4187695e+00
   1.4335000e+01   1.4154884e+00


==> pictures/tikz/ell_exp/Data/Datafile-94.txt <==
   1.3016100e+01   1.8203067e+00
   1.2979797e+01   1.8555818e+00
   1.2928880e+01   1.8783306e+00
   1.2865380e+01   1.8876463e+00
   1.2791827e+01   1.8831574e+00
   1.2711155e+01   1.8650428e+00
   1.2626579e+01   1.8340248e+00
   1.2541471e+01   1.7913400e+00
   1.2459224e+01   1.7386900e+00
   1.2383116e+01   1.6781738e+00
   1.2316184e+01   1.6122041e+00
   1.2261093e+01   1.5434109e+00
   1.2220042e+01   1.4745366e+00
   1.2194666e+01   1.4083271e+00
   1.2185976e+01   1.3474220e+00
   1.2194321e+01   1.2942494e+00
   1.2219366e+01   1.2509291e+00
   1.2260114e+01   1.2191881e+00
   1.2314939e+01   1.2002918e+00
   1.2381657e+01   1.1949936e+00
   1.2457607e+01   1.2035047e+00
   1.2539762e+01   1.2254859e+00
   1.2624845e+01   1.2600606e+00
   1.2709466e+01   1.3058507e+00
   1.2790250e+01   1.3610306e+00
   1.2863978e+01   1.4234004e+00
   1.2927709e+01   1.4904736e+00
   1.2978903e+01   1.5595763e+00
   1.3015519e+01   1.6279535e+00
   1.3036098e+01   1.6928793e+00
   1.3039818e+01   1.7517652e+00
   1.3026532e+01   1.8022638e+00
   1.3016100e+01   1.8203067e+00


==> pictures/tikz/ell_exp/Data/Datafile-95.txt <==
   1.7827673e+01   3.7202801e+00
   1.7828696e+01   3.7708884e+00
   1.7810591e+01   3.8236351e+00
   1.7774079e+01   3.8764175e+00
   1.7720616e+01   3.9271311e+00
   1.7652334e+01   3.9737544e+00
   1.7571954e+01   4.0144284e+00
   1.7482682e+01   4.0475317e+00
   1.7388076e+01   4.0717446e+00
   1.7291907e+01   4.0861017e+00
   1.7198011e+01   4.0900307e+00
   1.7110129e+01   4.0833750e+00
   1.7031766e+01   4.0663998e+00
   1.6966046e+01   4.0397820e+00
   1.6915589e+01   4.0045827e+00
   1.6882406e+01   3.9622052e+00
   1.6867820e+01   3.9143389e+00
   1.6872413e+01   3.8628922e+00
   1.6896002e+01   3.8099160e+00
   1.6937646e+01   3.7575224e+00
   1.6995685e+01   3.7078000e+00
   1.7067806e+01   3.6627313e+00
   1.7151132e+01   3.6241128e+00
   1.7242342e+01   3.5934843e+00
   1.7337800e+01   3.5720668e+00
   1.7433700e+01   3.5607141e+00
   1.7526219e+01   3.5598789e+00
   1.7611669e+01   3.5695944e+00
   1.7686642e+01   3.5894732e+00
   1.7748151e+01   3.6187230e+00
   1.7793742e+01   3.6561776e+00
   1.7821598e+01   3.7003438e+00
   1.7827673e+01   3.7202801e+00


==> pictures/tikz/ell_exp/Data/Datafile-96.txt <==
   1.9916252e+01   7.8814797e-01
   1.9888564e+01   8.3052238e-01
   1.9843871e+01   8.6387821e-01
   1.9783957e+01   8.8688567e-01
   1.9711209e+01   8.9862752e-01
   1.9628528e+01   8.9863566e-01
   1.9539209e+01   8.8690976e-01
   1.9446815e+01   8.6391729e-01
   1.9355028e+01   8.3057489e-01
   1.9267507e+01   7.8821183e-01
   1.9187742e+01   7.3851697e-01
   1.9118913e+01   6.8347149e-01
   1.9063764e+01   6.2526990e-01
   1.9024492e+01   5.6623249e-01
   1.9002665e+01   5.0871291e-01
   1.8999152e+01   4.5500428e-01
   1.9014093e+01   4.0724779e-01
   1.9046893e+01   3.6734734e-01
   1.9096244e+01   3.3689365e-01
   1.9160178e+01   3.1710079e-01
   1.9236146e+01   3.0875785e-01
   1.9321121e+01   3.1219744e-01
   1.9411714e+01   3.2728244e-01
   1.9504313e+01   3.5341144e-01
   1.9595228e+01   3.8954277e-01
   1.9680833e+01   4.3423598e-01
   1.9757716e+01   4.8570931e-01
   1.9822812e+01   5.4191067e-01
   1.9873525e+01   6.0059948e-01
   1.9907833e+01   6.5943602e-01
   1.9924370e+01   7.1607465e-01
   1.9922475e+01   7.6825737e-01
   1.9916252e+01   7.8814797e-01


==> pictures/tikz/ell_exp/Data/Datafile-97.txt <==
   4.0289922e+00   1.2242973e+00
   4.0473195e+00   1.1771130e+00
   4.0841482e+00   1.1352361e+00
   4.1380098e+00   1.1003362e+00
   4.2067572e+00   1.0738044e+00
   4.2876496e+00   1.0566986e+00
   4.3774621e+00   1.0497008e+00
   4.4726141e+00   1.0530898e+00
   4.5693123e+00   1.0667306e+00
   4.6637015e+00   1.0900795e+00
   4.7520187e+00   1.1222054e+00
   4.8307431e+00   1.1618278e+00
   4.8967362e+00   1.2073668e+00
   4.9473670e+00   1.2570072e+00
   4.9806170e+00   1.3087698e+00
   4.9951606e+00   1.3605910e+00
   4.9904181e+00   1.4104050e+00
   4.9665785e+00   1.4562257e+00
   4.9245923e+00   1.4962264e+00
   4.8661332e+00   1.5288125e+00
   4.7935318e+00   1.5526848e+00
   4.7096826e+00   1.5668916e+00
   4.6179284e+00   1.5708666e+00
   4.5219270e+00   1.5644513e+00
   4.4255059e+00   1.5479013e+00
   4.3325089e+00   1.5218766e+00
   4.2466436e+00   1.4874147e+00
   4.1713331e+00   1.4458893e+00
   4.1095799e+00   1.3989561e+00
   4.0638458e+00   1.3484861e+00
   4.0359542e+00   1.2964914e+00
   4.0270169e+00   1.2450448e+00
   4.0289922e+00   1.2242973e+00


==> pictures/tikz/ell_exp/Data/Datafile-98.txt <==
   2.7727626e+00   3.2450357e+00
   2.7618861e+00   3.2944720e+00
   2.7319134e+00   3.3415003e+00
   2.6840394e+00   3.3842457e+00
   2.6201727e+00   3.4210040e+00
   2.5428593e+00   3.4503099e+00
   2.4551816e+00   3.4709950e+00
   2.3606350e+00   3.4822346e+00
   2.2629887e+00   3.4835807e+00
   2.1661357e+00   3.4749796e+00
   2.0739371e+00   3.4567741e+00
   1.9900686e+00   3.4296902e+00
   1.9178738e+00   3.3948075e+00
   1.8602309e+00   3.3535167e+00
   1.8194378e+00   3.3074640e+00
   1.7971209e+00   3.2584853e+00
   1.7941699e+00   3.2085332e+00
   1.8107025e+00   3.1595992e+00
   1.8460595e+00   3.1136341e+00
   1.8988314e+00   3.0724704e+00
   1.9669142e+00   3.0377492e+00
   2.0475939e+00   3.0108546e+00
   2.1376539e+00   2.9928590e+00
   2.2335037e+00   2.9844797e+00
   2.3313223e+00   2.9860508e+00
   2.4272099e+00   2.9975096e+00
   2.5173437e+00   3.0183993e+00
   2.5981303e+00   3.0478872e+00
   2.6663492e+00   3.0847975e+00
   2.7192805e+00   3.1276589e+00
   2.7548142e+00   3.1747626e+00
   2.7715335e+00   3.2242307e+00
   2.7727626e+00   3.2450357e+00


==> pictures/tikz/ell_exp/Data/Datafile-99.txt <==
   1.6321795e+01   1.3543883e+00
   1.6358518e+01   1.3195503e+00
   1.6409703e+01   1.2974126e+00
   1.6473310e+01   1.2888579e+00
   1.6546804e+01   1.2942270e+00
   1.6627254e+01   1.3133060e+00
   1.6711453e+01   1.3453343e+00
   1.6796044e+01   1.3890349e+00
   1.6877655e+01   1.4426657e+00
   1.6953032e+01   1.5040886e+00
   1.7019170e+01   1.5708549e+00
   1.7073433e+01   1.6403028e+00
   1.7113657e+01   1.7096635e+00
   1.7138239e+01   1.7761720e+00
   1.7146198e+01   1.8371768e+00
   1.7137218e+01   1.8902457e+00
   1.7111656e+01   1.9332631e+00
   1.7070531e+01   1.9645140e+00
   1.7015483e+01   1.9827526e+00
   1.6948707e+01   1.9872517e+00
   1.6872864e+01   1.9778320e+00
   1.6790979e+01   1.9548689e+00
   1.6706315e+01   1.9192780e+00
   1.6622248e+01   1.8724782e+00
   1.6542130e+01   1.8163352e+00
   1.6469155e+01   1.7530873e+00
   1.6406231e+01   1.6852559e+00
   1.6355868e+01   1.6155453e+00
   1.6320073e+01   1.5467346e+00
   1.6300273e+01   1.4815672e+00
   1.6297258e+01   1.4226409e+00
   1.6311148e+01   1.3723050e+00
   1.6321795e+01   1.3543883e+00


==> pictures/tikz/ell_exp_winkel_gesamt/Data/Datafile-1.txt <==
   8.7266463e-02   7.0853524e-02
   2.6179939e-01   6.7879956e-02
   4.3633231e-01   6.8292952e-02
   6.1086524e-01   5.8111233e-02
   7.8539816e-01   5.4052863e-02
   9.5993109e-01   4.9889868e-02
   1.1344640e+00   4.5176211e-02
   1.3089969e+00   3.6888767e-02
   1.4835299e+00   3.7461454e-02
   1.6580628e+00   4.5352423e-02
   1.8325957e+00   4.5258811e-02
   2.0071286e+00   4.7791850e-02
   2.1816616e+00   4.7907489e-02
   2.3561945e+00   5.1090308e-02
   2.5307274e+00   5.8755507e-02
   2.7052603e+00   6.3094714e-02
   2.8797933e+00   7.5000000e-02
   3.0543262e+00   7.7142070e-02


==> pictures/tikz/ell_exp_winkel_gesamt/Data/Datafile-2.txt <==
   8.7266463e-02   6.0998152e-02
   2.6179939e-01   6.7467652e-02
   4.3633231e-01   8.1330869e-02
   6.1086524e-01   7.3937153e-02
   7.8539816e-01   6.2846580e-02
   9.5993109e-01   5.3604436e-02
   1.1344640e+00   3.4195933e-02
   1.3089969e+00   3.3271719e-02
   1.4835299e+00   2.4029575e-02
   1.6580628e+00   3.4195933e-02
   1.8325957e+00   4.1589649e-02
   2.0071286e+00   4.3438078e-02
   2.1816616e+00   5.6377079e-02
   2.3561945e+00   5.7301294e-02
   2.5307274e+00   4.6210721e-02
   2.7052603e+00   7.3937153e-02
   2.8797933e+00   8.3179298e-02
   3.0543262e+00   7.2088725e-02


==> pictures/tikz/ell_exp_winkel_gesamt/Data/Datafile-3.txt <==
   8.7266463e-02   6.0998152e-02
   2.6179939e-01   6.7467652e-02
   4.3633231e-01   8.1330869e-02
   6.1086524e-01   7.3937153e-02
   7.8539816e-01   6.2846580e-02
   9.5993109e-01   5.3604436e-02
   1.1344640e+00   3.4195933e-02
   1.3089969e+00   3.3271719e-02
   1.4835299e+00   2.4029575e-02
   1.6580628e+00   3.4195933e-02
   1.8325957e+00   4.1589649e-02
   2.0071286e+00   4.3438078e-02
   2.1816616e+00   5.6377079e-02
   2.3561945e+00   5.7301294e-02
   2.5307274e+00   4.6210721e-02
   2.7052603e+00   7.3937153e-02
   2.8797933e+00   8.3179298e-02
   3.0543262e+00   7.2088725e-02


==> pictures/tikz/para_fit/Data/Datafile-1.txt <==
   0.0000000e+00   1.6944790e-01
   2.5000000e-01   1.7263893e-01
   5.0000000e-01   1.7185198e-01
   7.5000000e-01   1.9380279e-01
   1.0000000e+00   1.5473960e-01
   1.5000000e+00   1.7236084e-01
   2.0000000e+00   2.4479342e-01


==> pictures/tikz/para_fit/Data/Datafile-2.txt <==
   0.0000000e+00   1.7246580e-01
   2.5000000e-01   1.8913850e-01
   5.0000000e-01   1.6923831e-01
   7.5000000e-01   1.6038316e-01
   1.0000000e+00   1.5532530e-01
   1.5000000e+00   1.8379190e-01
   2.0000000e+00   2.3357482e-01


==> pictures/tikz/para_fit/Data/Datafile-3.txt <==
   0.0000000e+00   1.8849462e-01
   2.5000000e-01   2.1374501e-01
   5.0000000e-01   1.8830760e-01
   7.5000000e-01   1.6020808e-01
   1.0000000e+00   2.0265269e-01
   1.5000000e+00   1.9428075e-01
   2.0000000e+00   2.3653730e-01


==> pictures/tikz/para_fit/Data/Datafile-4.txt <==
   0.0000000e+00   1.9341770e-01
   2.5000000e-01   1.8370768e-01
   5.0000000e-01   1.8255875e-01
   7.5000000e-01   1.5231345e-01
   1.0000000e+00   1.7181400e-01
   1.5000000e+00   2.5146257e-01
   2.0000000e+00   2.4265982e-01


==> pictures/tikz/para_fit/Data/Datafile-5.txt <==
   0.0000000e+00   1.9532315e-01
   2.5000000e-01   2.0576376e-01
   5.0000000e-01   1.5014887e-01
   7.5000000e-01   2.1451043e-01
   1.0000000e+00   1.7904964e-01
   1.5000000e+00   2.3269843e-01
   2.0000000e+00   3.2717760e-01


==> pictures/tikz/para_fit/Data/Datafile-6.txt <==
   0.0000000e+00   2.3504865e-01
   2.5000000e-01   2.4867584e-01
   5.0000000e-01   1.7221713e-01
   7.5000000e-01   2.6648787e-01
   1.0000000e+00   2.1058647e-01
   1.5000000e+00   2.1700183e-01
   2.0000000e+00   3.2070459e-01


==> pictures/tikz/vecfeld_exp/Data/Datafile-1.txt <==
     x      y      u      v
  0.00000000   0.00000000   0.00000000   0.00000000 
  1.00334400   0.00000000   0.00000000   0.00000000 
  2.00668900   0.00000000   0.00000000   0.00000000 
  3.01003300   0.00000000   0.00000000   0.00000000 
  4.01337800   0.00000000   0.00000000   0.00000000 
  5.01672200   0.00000000   0.00000000   0.00000000 
  6.02006700   0.00000000   0.00000000   0.00000000 
  7.02341100   0.00000000   0.00000000   0.00000000 
  8.02675600   0.00000000   0.00000000   0.00000000 
  9.03010000   0.00000000   0.00000000   0.00000000 
 10.03344500   0.00000000   0.00000000   0.00000000 
 11.03678900   0.00000000   0.00000000   0.00000000 
 12.04013400   0.00000000   0.00000000  -0.00000000 
 13.04347800   0.00000000   0.00000000   0.00000000 
 14.04682300   0.00000000   0.00000000   0.00000000 
 15.05016700   0.00000000   0.00000000  -0.00000000 
 16.05351200   0.00000000   0.00000000   0.00000000 
 17.05685600   0.00000000   0.00000000   0.00000000 
 18.06020100   0.00000000   0.00000000   0.00000000 
 19.06354500   0.00000000   0.00000000   0.00000000 
 20.06689000   0.00000000   0.00000000   0.00000000 
 21.07023400   0.00000000   0.00000000   0.00000000 
 22.07357900   0.00000000   0.00000000   0.00000000 
 23.07692300   0.00000000  -0.00000000  -0.00000000 
 24.08026800   0.00000000   0.00000000   0.00000000 
 25.08361200   0.00000000   0.00000000   0.00000000 
 26.08695700   0.00000000   0.00000000   0.00000000 
 27.09030100   0.00000000   0.00000000   0.00000000 
 28.09364500   0.00000000  -0.00000000  -0.00000000 
 29.09699000   0.00000000   0.00000000   0.00000000 
  0.00000000   1.01694900   0.00000000   0.00000000 
  1.00334400   1.01694900   0.65162800  -1.18131000 
  2.00668900   1.01694900   1.71325500  -1.26325500 
  3.01003300   1.01694900   2.37244400  -0.56297600 
  4.01337800   1.01694900   2.60394900  -0.05846300 
  5.01672200   1.01694900   2.64492000   0.11008700 
  6.02006700   1.01694900   2.59088800   0.11614300 
  7.02341100   1.01694900   2.51823100   0.07865400 
  8.02675600   1.01694900   2.46684000   0.04345900 
  9.03010000   1.01694900   2.44011200   0.02040700 
 10.03344500   1.01694900   2.42942500   0.00783900 
 11.03678900   1.01694900   2.42659500   0.00200000 
 12.04013400   1.01694900   2.42680100  -0.00020600 
 13.04347800   1.01694900   2.42773400  -0.00074000 
 14.04682300   1.01694900   2.42858400  -0.00065600 
 15.05016700   1.01694900   2.42914900  -0.00042900 
 16.05351200   1.01694900   2.42941300  -0.00023500 
 17.05685600   1.01694900   2.42954900  -0.00010600 
 18.06020100   1.01694900   2.42961300  -0.00002900 
 19.06354500   1.01694900   2.42961300   0.00002900 
 20.06689000   1.01694900   2.42954900   0.00012300 
 21.07023400   1.01694900   2.42934900   0.00037200 
 22.07357900   1.01694900   2.42881000   0.00110600 
 23.07692300   1.01694900   2.42720700   0.00330000 
 24.08026800   1.01694900   2.42240500   0.00983100 
 25.08361200   1.01694900   2.40775400   0.02899400 
 26.08695700   1.01694900   2.36133000   0.08260200 
 27.09030100   1.01694900   2.20913100   0.20829600 
 28.09364500   1.01694900   1.78232700   0.36677700 
 29.09699000   1.01694900   1.07197000   0.36387700 
  0.00000000   2.03389800   0.00000000   0.00000000 
  1.00334400   2.03389800   0.28398800  -2.23054800 
  2.00668900   2.03389800   0.99426900  -1.86709300 
  3.01003300   2.03389800   1.29696800  -0.34979900 
  4.01337800   2.03389800   1.40318900   0.00756100 
  5.01672200   2.03389800   1.63405200   0.07057500 
  6.02006700   2.03389800   1.83024500   0.06893900 
  7.02341100   2.03389800   1.95840000   0.04802900 
  8.02675600   2.03389800   2.02771100   0.02709200 
  9.03010000   2.03389800   2.05895500   0.01271000 
 10.03344500   2.03389800   2.06992600   0.00477400 
 11.03678900   2.03389800   2.07194600   0.00112900 
 12.04013400   2.03389800   2.07095300  -0.00020400 
 13.04347800   2.03389800   2.06937600  -0.00049800 
 14.04682300   2.03389800   2.06811600  -0.00042100 
 15.05016700   2.03389800   2.06741300  -0.00026900 
 16.05351200   2.03389800   2.06700900  -0.00014400 
 17.05685600   2.03389800   2.06686300  -0.00006300 
 18.06020100   2.03389800   2.06676300  -0.00001500 
 19.06354500   2.03389800   2.06683400   0.00002400 
 20.06689000   2.03389800   2.06693400   0.00008900 
 21.07023400   2.03389800   2.06720400   0.00026800 
 22.07357900   2.03389800   2.06810700   0.00079800 
 23.07692300   2.03389800   2.07070200   0.00239000 
 24.08026800   2.03389800   2.07852800   0.00722000 
 25.08361200   2.03389800   2.10208800   0.02226900 
 26.08695700   2.03389800   2.17423600   0.07353000 
 27.09030100   2.03389800   2.37678100   0.29728100 
 28.09364500   2.03389800   2.32279700   0.94297000 
 29.09699000   2.03389800   1.61205600   1.11398900 
  0.00000000   3.05084700  -0.00000000  -0.00000000 
  1.00334400   3.05084700  -0.74010000  -2.20285300 
  2.00668900   3.05084700  -0.85113300  -2.08982900 
  3.01003300   3.05084700   0.00000000   0.00000000 
  4.01337800   3.05084700   0.00000000   0.00000000 
  5.01672200   3.05084700   0.00000000   0.00000000 
  6.02006700   3.05084700   0.00000000   0.00000000 
  7.02341100   3.05084700   0.00000000   0.00000000 
  8.02675600   3.05084700   0.00000000   0.00000000 
  9.03010000   3.05084700   0.00000000   0.00000000 
 10.03344500   3.05084700   0.00000000   0.00000000 
 11.03678900   3.05084700   0.00000000   0.00000000 
 12.04013400   3.05084700   0.00000000   0.00000000 
 13.04347800   3.05084700   0.00000000   0.00000000 
 14.04682300   3.05084700   0.00000000   0.00000000 
 15.05016700   3.05084700   0.00000000   0.00000000 
 16.05351200   3.05084700   0.00000000   0.00000000 
 17.05685600   3.05084700   0.00000000   0.00000000 
 18.06020100   3.05084700   0.00000000   0.00000000 
 19.06354500   3.05084700   0.00000000   0.00000000 
 20.06689000   3.05084700   0.00000000   0.00000000 
 21.07023400   3.05084700   0.00000000   0.00000000 
 22.07357900   3.05084700   0.00000000   0.00000000 
 23.07692300   3.05084700   0.00000000   0.00000000 
 24.08026800   3.05084700   0.00000000   0.00000000 
 25.08361200   3.05084700   0.00000000   0.00000000 
 26.08695700   3.05084700   0.00000000   0.00000000 
 27.09030100   3.05084700   0.00000000   0.00000000 
 28.09364500   3.05084700   0.73215600   1.04684900 
 29.09699000   3.05084700   1.02616200   1.92590200 
  0.00000000   4.06779700   0.00000000   0.00000000 
  1.00334400   4.06779700  -1.10411400  -1.22870900 
  2.00668900   4.06779700  -2.29936100  -1.18059900 
  3.01003300   4.06779700  -2.52590500  -0.40091700 
  4.01337800   4.06779700  -2.33434300  -0.10697000 
  5.01672200   4.06779700  -2.25635200  -0.03254800 
  6.02006700   4.06779700  -2.23093200  -0.00988000 
  7.02341100   4.06779700  -2.22472700  -0.00207600 
  8.02675600   4.06779700  -2.22710500   0.00083700 
  9.03010000   4.06779700  -2.23583500   0.00107400 
 10.03344500   4.06779700  -2.25125600  -0.00288900 
 11.03678900   4.06779700  -2.27426100  -0.01614600 
 12.04013400   4.06779700  -2.30444800  -0.04773700 
 13.04347800   4.06779700  -2.33659000  -0.10768500 
 14.04682300   4.06779700  -2.35255600  -0.19597500 
 15.05016700   4.06779700  -2.31340300  -0.28949100 
 16.05351200   4.06779700  -2.17669500  -0.35173700 
 17.05685600   4.06779700  -1.93718900  -0.36412600 
 18.06020100   4.06779700  -1.63723300  -0.33419700 
 19.06354500   4.06779700  -1.34281800  -0.27811100 
 20.06689000   4.06779700  -1.12181000  -0.20900900 
 21.07023400   4.06779700  -1.02893900  -0.13564200 
 22.07357900   4.06779700  -1.08247400  -0.06223000 
 23.07692300   4.06779700  -1.24056700   0.01279800 
 24.08026800   4.06779700  -1.39997700   0.09835400 
 25.08361200   4.06779700  -1.43968800   0.21223900 
 26.08695700   4.06779700  -1.29082700   0.38129100 
 27.09030100   4.06779700  -0.99797400   0.64474700 
 28.09364500   4.06779700  -0.57855900   1.23732400 
 29.09699000   4.06779700   0.29576100   2.32445500 
  0.00000000   5.08474600  -0.00000000  -0.00000000 
  1.00334400   5.08474600  -0.55489400  -0.30025600 
  2.00668900   5.08474600  -1.42822300  -0.37712900 
  3.01003300   5.08474600  -2.00539500  -0.23179100 
  4.01337800   5.08474600  -2.22755300  -0.09516100 
  5.01672200   5.08474600  -2.29926300  -0.03337800 
  6.02006700   5.08474600  -2.32208300  -0.01015500 
  7.02341100   5.08474600  -2.32866500  -0.00108100 
  8.02675600   5.08474600  -2.32941900   0.00354600 
  9.03010000   5.08474600  -2.32864900   0.00690900 
 10.03344500   5.08474600  -2.33078300   0.00928800 
 11.03678900   5.08474600  -2.34603400   0.00908200 
 12.04013400   5.08474600  -2.39738900   0.00307000 
 13.04347800   5.08474600  -2.53121900  -0.01291200 
 14.04682300   5.08474600  -2.82561900  -0.04161800 
 15.05016700   5.08474600  -3.38009400  -0.07784700 
 16.05351200   5.08474600  -4.26186900  -0.09844500 
 17.05685600   5.08474600  -5.44288600  -0.06564300 
 18.06020100   5.08474600  -6.81401800   0.04349900 
 19.06354500   5.08474600  -8.24915800   0.21511900 
 20.06689000   5.08474600  -9.61322000   0.40874300 
 21.07023400   5.08474600 -10.73709200   0.57760500 
 22.07357900   5.08474600 -11.42014400   0.68297400 
 23.07692300   5.08474600 -11.47584400   0.70246000 
 24.08026800   5.08474600 -10.79395700   0.63260400 
 25.08361200   5.08474600  -9.40784600   0.48893400 
 26.08695700   5.08474600  -7.52195000   0.30711300 
 27.09030100   5.08474600  -5.41301700   0.13763400 
 28.09364500   5.08474600  -3.21124200  -0.00098000 
 29.09699000   5.08474600  -0.85608500  -0.30293300 


==> pictures/tikz/vecfeld_exp/Data/Datafile-2.txt <==
     x      y      u      v
  0.00000000   0.00000000   0.00000000   0.00000000 
  0.60207600   0.00000000  -0.00000000   0.00000000 
  1.20415200   0.00000000   0.00000000   0.00000000 
  1.80622800   0.00000000   0.00000000   0.00000000 
  2.40830400   0.00000000   0.00000000   0.00000000 
  3.01038100   0.00000000   0.00000000   0.00000000 
  3.61245700   0.00000000   0.00000000   0.00000000 
  4.21453300   0.00000000  -0.00000000   0.00000000 
  4.81660900   0.00000000   0.00000000  -0.00000000 
  5.41868500   0.00000000   0.00000000   0.00000000 
  6.02076100   0.00000000  -0.00000000   0.00000000 
  6.62283700   0.00000000   0.00000000   0.00000000 
  7.22491300   0.00000000   0.00000000   0.00000000 
  7.82699000   0.00000000   0.00000000   0.00000000 
  8.42906600   0.00000000   0.00000000   0.00000000 
  9.03114200   0.00000000   0.00000000   0.00000000 
  9.63321800   0.00000000   0.00000000   0.00000000 
 10.23529400   0.00000000   0.00000000   0.00000000 
 10.83737000   0.00000000   0.00000000   0.00000000 
 11.43944600   0.00000000   0.00000000   0.00000000 
 12.04152200   0.00000000  -0.00000000  -0.00000000 
 12.64359900   0.00000000   0.00000000   0.00000000 
 13.24567500   0.00000000   0.00000000   0.00000000 
 13.84775100   0.00000000  -0.00000000  -0.00000000 
 14.44982700   0.00000000   0.00000000   0.00000000 
 15.05190300   0.00000000   0.00000000   0.00000000 
 15.65397900   0.00000000   0.00000000   0.00000000 
 16.25605500   0.00000000   0.00000000   0.00000000 
 16.85813100   0.00000000   0.00000000   0.00000000 
 17.46020800   0.00000000   0.00000000   0.00000000 
 18.06228400   0.00000000  -0.00000000   0.00000000 
 18.66436000   0.00000000  -0.00000000   0.00000000 
 19.26643600   0.00000000   0.00000000   0.00000000 
 19.86851200   0.00000000   0.00000000   0.00000000 
 20.47058800   0.00000000   0.00000000   0.00000000 
 21.07266400   0.00000000  -0.00000000  -0.00000000 
 21.67474000   0.00000000   0.00000000   0.00000000 
 22.27681700   0.00000000   0.00000000   0.00000000 
 22.87889300   0.00000000   0.00000000   0.00000000 
 23.48096900   0.00000000   0.00000000   0.00000000 
 24.08304500   0.00000000   0.00000000   0.00000000 
 24.68512100   0.00000000  -0.00000000  -0.00000000 
 25.28719700   0.00000000   0.00000000   0.00000000 
 25.88927300   0.00000000  -0.00000000  -0.00000000 
 26.49134900   0.00000000   0.00000000   0.00000000 
 27.09342600   0.00000000  -0.00000000  -0.00000000 
 27.69550200   0.00000000  -0.00000000   0.00000000 
 28.29757800   0.00000000   0.00000000   0.00000000 
 28.89965400   0.00000000   0.00000000   0.00000000 
  0.00000000   0.61224500   0.00000000   0.00000000 
  0.60207600   0.61224500   6.37223100 -14.02624500 
  1.20415200   0.61224500  13.44773000 -13.20212500 
  1.80622800   0.61224500  20.81199500 -10.13233200 
  2.40830400   0.61224500  23.04609000  -4.87489900 
  3.01038100   0.61224500  22.40625200  -2.72545100 
  3.61245700   0.61224500  21.92144500  -2.51285000 
  4.21453300   0.61224500  20.50664900  -2.19915800 
  4.81660900   0.61224500  19.10072300  -2.01583400 
  5.41868500   0.61224500  18.52976300  -1.94439600 
  6.02076100   0.61224500  18.13070400  -2.03241800 
  6.62283700   0.61224500  17.64146100  -1.89152600 
  7.22491300   0.61224500  17.27929400  -1.64959600 
  7.82699000   0.61224500  17.12643000  -1.40902300 
  8.42906600   0.61224500  17.26704300  -1.20895200 
  9.03114200   0.61224500  17.62310700  -1.03905000 
  9.63321800   0.61224500  18.10497300  -0.88401100 
 10.23529400   0.61224500  18.59351000  -0.75175000 
 10.83737000   0.61224500  19.06733800  -0.67039500 
 11.43944600   0.61224500  19.46043200  -0.64089200 
 12.04152200   0.61224500  19.74006600  -0.62998500 
 12.64359900   0.61224500  19.94778400  -0.62231500 
 13.24567500   0.61224500  20.13801700  -0.60946200 
 13.84775100   0.61224500  20.28776900  -0.57033800 
 14.44982700   0.61224500  20.37725500  -0.50458200 
 15.05190300   0.61224500  20.43336900  -0.42401400 
 15.65397900   0.61224500  20.51697300  -0.33710500 
 16.25605500   0.61224500  20.65154300  -0.25394100 
 16.85813100   0.61224500  20.80305800  -0.18926300 
 17.46020800   0.61224500  20.93898600  -0.14658500 
 18.06228400   0.61224500  21.05358500  -0.10709300 
 18.66436000   0.61224500  21.14295200  -0.06389600 
 19.26643600   0.61224500  21.18661700  -0.00841000 
 19.86851200   0.61224500  21.18343100   0.05360300 
 20.47058800   0.61224500  21.19389300   0.06388000 
 21.07266400   0.61224500  21.37308200  -0.02369000 
 21.67474000   0.61224500  21.65137800  -0.08693300 
 22.27681700   0.61224500  21.91642200  -0.09613300 
 22.87889300   0.61224500  22.44361900   0.34659600 
 23.48096900   0.61224500  22.87880900   0.39102000 
 24.08304500   0.61224500  23.40506400  -0.06088000 
 24.68512100   0.61224500  23.85859600  -0.05160700 
 25.28719700   0.61224500  24.11262900   0.27491700 
 25.88927300   0.61224500  24.70562000   0.93224400 
 26.49134900   0.61224500  25.28974400   1.55454800 
 27.09342600   0.61224500  25.18948200   1.92233700 
 27.69550200   0.61224500  22.65950600   3.66175900 
 28.29757800   0.61224500  17.98369000   4.31352600 
 28.89965400   0.61224500  12.95720100   2.86863100 
  0.00000000   1.22449000   0.00000000   0.00000000 
  0.60207600   1.22449000   0.55794400 -20.35969800 
  1.20415200   1.22449000   5.21822000 -22.37809200 
  1.80622800   1.22449000  10.44564900  -9.42908800 
  2.40830400   1.22449000  10.80715100  -1.75329400 
  3.01038100   1.22449000  11.91467800  -0.53046900 
  3.61245700   1.22449000  12.68606100   0.24798900 
  4.21453300   1.22449000  12.31822300   0.14945000 
  4.81660900   1.22449000  11.00689700  -0.09567900 
  5.41868500   1.22449000  11.33788400  -0.85085200 
  6.02076100   1.22449000  12.38721800  -1.24464400 
  6.62283700   1.22449000  13.04645900  -1.38630700 
  7.22491300   1.22449000  13.86396200  -1.66080200 
  7.82699000   1.22449000  14.61183700  -1.80153300 
  8.42906600   1.22449000  15.38756800  -1.73359500 
  9.03114200   1.22449000  16.29315400  -1.65399400 
  9.63321800   1.22449000  16.92655300  -1.57829100 
 10.23529400   1.22449000  17.17470100  -1.48338200 
 10.83737000   1.22449000  17.25295600  -1.37809800 
 11.43944600   1.22449000  17.32874700  -1.23290100 
 12.04152200   1.22449000  17.50214400  -1.07074200 
 12.64359900   1.22449000  17.76868100  -0.91571400 
 13.24567500   1.22449000  18.10145500  -0.77481300 
 13.84775100   1.22449000  18.48413200  -0.66252500 
 14.44982700   1.22449000  18.85326900  -0.58179200 
 15.05190300   1.22449000  19.16654500  -0.52128800 
 15.65397900   1.22449000  19.44197100  -0.46029500 
 16.25605500   1.22449000  19.69877900  -0.39029800 
 16.85813100   1.22449000  19.92361600  -0.31315800 
 17.46020800   1.22449000  20.11671000  -0.24005600 
 18.06228400   1.22449000  20.30075300  -0.17483400 
 18.66436000   1.22449000  20.48441300  -0.12294300 
 19.26643600   1.22449000  20.67115500  -0.08340600 
 19.86851200   1.22449000  20.86607600  -0.04781300 
 20.47058800   1.22449000  21.09166300  -0.00949000 
 21.07266400   1.22449000  21.39543500   0.03916100 
 21.67474000   1.22449000  21.73579900   0.11975000 
 22.27681700   1.22449000  22.18368100   0.24865000 
 22.87889300   1.22449000  22.79944500   0.28160800 
 23.48096900   1.22449000  22.99691400   0.09274900 
 24.08304500   1.22449000  22.93041800  -0.19873800 
 24.68512100   1.22449000  22.71837700  -0.72377200 
 25.28719700   1.22449000  23.38349700  -0.13721800 
 25.88927300   1.22449000  23.67729500   0.41359000 
 26.49134900   1.22449000  22.98893700   0.72847500 
 27.09342600   1.22449000  20.14500200   4.11733900 
 27.69550200   1.22449000  16.78490000   9.89881400 
 28.29757800   1.22449000  14.34768400  12.50120500 
 28.89965400   1.22449000   9.93031300   7.86887700 
  0.00000000   1.83673500   0.00000000   0.00000000 
  0.60207600   1.83673500  -6.69693700 -22.03378500 
  1.20415200   1.83673500  -8.34519900 -26.29494500 
  1.80622800   1.83673500  -0.45568900  -5.92487000 
  2.40830400   1.83673500   1.03803600  -0.85961200 
  3.01038100   1.83673500   1.83412600   0.79787000 
  3.61245700   1.83673500   2.69894500   2.21272700 
  4.21453300   1.83673500   4.45238100   2.24294900 
  4.81660900   1.83673500   6.46610100   0.63140100 
  5.41868500   1.83673500   9.00544600  -0.83617700 
  6.02076100   1.83673500  11.23205900  -1.40790500 
  6.62283700   1.83673500  12.75851600  -1.56928900 
  7.22491300   1.83673500  13.99554400  -1.37388400 
  7.82699000   1.83673500  15.08576700  -1.16174500 
  8.42906600   1.83673500  15.95280500  -1.03198900 
  9.03114200   1.83673500  16.69480200  -0.89221100 
  9.63321800   1.83673500  17.43575800  -0.77165600 
 10.23529400   1.83673500  17.98371700  -0.76111900 
 10.83737000   1.83673500  18.33881700  -0.81211200 
 11.43944600   1.83673500  18.56733100  -0.86983000 
 12.04152200   1.83673500  18.73398500  -0.88189100 
 12.64359900   1.83673500  18.89051600  -0.84710300 
 13.24567500   1.83673500  19.05651600  -0.79695100 
 13.84775100   1.83673500  19.19149700  -0.74257500 
 14.44982700   1.83673500  19.28614000  -0.69892000 
 15.05190300   1.83673500  19.37333400  -0.66746300 
 15.65397900   1.83673500  19.47763700  -0.63223000 
 16.25605500   1.83673500  19.60726900  -0.58625100 
 16.85813100   1.83673500  19.75382300  -0.54006900 
 17.46020800   1.83673500  19.90741000  -0.50330000 
 18.06228400   1.83673500  20.05548800  -0.48087200 
 18.66436000   1.83673500  20.18006600  -0.45630100 
 19.26643600   1.83673500  20.27705700  -0.42014900 
 19.86851200   1.83673500  20.36369500  -0.37679900 
 20.47058800   1.83673500  20.49703600  -0.32950100 
 21.07266400   1.83673500  20.76021200  -0.28585500 
 21.67474000   1.83673500  21.14585000  -0.20599400 
 22.27681700   1.83673500  21.60837900  -0.04442100 
 22.87889300   1.83673500  22.06395700  -0.04209100 
 23.48096900   1.83673500  22.25537300  -0.03326400 
 24.08304500   1.83673500  21.66848200  -0.44858300 
 24.68512100   1.83673500  20.77051200  -1.02778700 
 25.28719700   1.83673500  20.07219200  -0.14659400 
 25.88927300   1.83673500  19.25901400   1.44394900 
 26.49134900   1.83673500  15.99666700   2.50110200 
 27.09342600   1.83673500   9.42537900  10.66366500 
 27.69550200   1.83673500   6.43632100  14.09898000 
 28.29757800   1.83673500   5.11707300  16.48883100 
 28.89965400   1.83673500   3.68412700  12.92662100 
  0.00000000   2.44898000   0.00000000   0.00000000 
  0.60207600   2.44898000 -12.16404500 -18.81083300 
  1.20415200   2.44898000 -19.82835600 -23.00379300 
  1.80622800   2.44898000 -19.12594100 -19.25272700 
  2.40830400   2.44898000   0.83506200   2.76306100 
  3.01038100   2.44898000   0.00000000   0.00000000 
  3.61245700   2.44898000   0.00000000   0.00000000 
  4.21453300   2.44898000   0.00000000   0.00000000 
  4.81660900   2.44898000   0.00000000   0.00000000 
  5.41868500   2.44898000   0.00000000   0.00000000 
  6.02076100   2.44898000   0.00000000   0.00000000 
  6.62283700   2.44898000   0.00000000   0.00000000 
  7.22491300   2.44898000   0.00000000   0.00000000 
  7.82699000   2.44898000   0.00000000   0.00000000 
  8.42906600   2.44898000   0.00000000   0.00000000 
  9.03114200   2.44898000   0.00000000   0.00000000 
  9.63321800   2.44898000   0.00000000   0.00000000 
 10.23529400   2.44898000   0.00000000   0.00000000 
 10.83737000   2.44898000   0.00000000   0.00000000 
 11.43944600   2.44898000   0.00000000   0.00000000 
 12.04152200   2.44898000   0.00000000   0.00000000 
 12.64359900   2.44898000   0.00000000   0.00000000 
 13.24567500   2.44898000   0.00000000   0.00000000 
 13.84775100   2.44898000   0.00000000   0.00000000 
 14.44982700   2.44898000   0.00000000   0.00000000 
 15.05190300   2.44898000   0.00000000   0.00000000 
 15.65397900   2.44898000   0.00000000   0.00000000 
 16.25605500   2.44898000   0.00000000   0.00000000 
 16.85813100   2.44898000   0.00000000   0.00000000 
 17.46020800   2.44898000   0.00000000   0.00000000 
 18.06228400   2.44898000   0.00000000   0.00000000 
 18.66436000   2.44898000   0.00000000   0.00000000 
 19.26643600   2.44898000   0.00000000   0.00000000 
 19.86851200   2.44898000   0.00000000   0.00000000 
 20.47058800   2.44898000   0.00000000   0.00000000 
 21.07266400   2.44898000   0.00000000   0.00000000 
 21.67474000   2.44898000   0.00000000   0.00000000 
 22.27681700   2.44898000   0.00000000   0.00000000 
 22.87889300   2.44898000   0.00000000   0.00000000 
 23.48096900   2.44898000   0.00000000   0.00000000 
 24.08304500   2.44898000   0.00000000   0.00000000 
 24.68512100   2.44898000   0.00000000   0.00000000 
 25.28719700   2.44898000   0.00000000   0.00000000 
 25.88927300   2.44898000   0.00000000   0.00000000 
 26.49134900   2.44898000   0.00000000   0.00000000 
 27.09342600   2.44898000  -3.24684800  14.75108700 
 27.69550200   2.44898000  -5.21657800  17.33569300 
 28.29757800   2.44898000  -5.95732400  19.64294200 
 28.89965400   2.44898000  -0.04942300  13.65570100 
  0.00000000   3.06122400   0.00000000   0.00000000 
  0.60207600   3.06122400 -15.36643000 -13.22877600 
  1.20415200   3.06122400 -23.01248900 -16.00038100 
  1.80622800   3.06122400 -27.23373100 -14.93532000 
  2.40830400   3.06122400 -30.15822900  -7.91754800 
  3.01038100   3.06122400 -25.78711300  -2.17283800 
  3.61245700   3.06122400 -22.99863600  -0.90782900 
  4.21453300   3.06122400 -21.67053700  -0.45232000 
  4.81660900   3.06122400 -20.98008600  -0.21471300 
  5.41868500   3.06122400 -20.62210800  -0.09169900 
  6.02076100   3.06122400 -20.42674800  -0.03109700 
  6.62283700   3.06122400 -20.30320500   0.01638000 
  7.22491300   3.06122400 -20.21820200   0.07241000 
  7.82699000   3.06122400 -20.18458100   0.10605400 
  8.42906600   3.06122400 -20.12453800   0.13745100 
  9.03114200   3.06122400 -19.86765400   0.19593800 
  9.63321800   3.06122400 -19.38388900   0.28402600 
 10.23529400   3.06122400 -18.84525100   0.39210100 
 10.83737000   3.06122400 -18.31311000   0.34250300 
 11.43944600   3.06122400 -17.86799800   0.33107800 
 12.04152200   3.06122400 -17.54171400   0.31128300 
 12.64359900   3.06122400 -17.45102200   0.20541000 
 13.24567500   3.06122400 -16.98137200  -0.03904100 
 13.84775100   3.06122400 -15.69299400  -0.16607700 
 14.44982700   3.06122400 -14.14905600   0.05368600 
 15.05190300   3.06122400 -13.47351400   0.51945300 
 15.65397900   3.06122400 -13.88122100   0.53978900 
 16.25605500   3.06122400 -15.26157900   0.45329400 
 16.85813100   3.06122400 -16.09188100   0.43393300 
 17.46020800   3.06122400 -15.55972700   0.65191000 
 18.06228400   3.06122400 -15.75305200   0.89076200 
 18.66436000   3.06122400 -16.94716600   1.29874000 
 19.26643600   3.06122400 -17.67137600  -0.25156800 
 19.86851200   3.06122400 -17.61843800  -2.25150400 
 20.47058800   3.06122400 -17.03500100  -2.91894400 
 21.07266400   3.06122400 -15.32181700  -2.19288200 
 21.67474000   3.06122400 -12.69632600  -1.11781100 
 22.27681700   3.06122400 -10.67981100  -1.74116000 
 22.87889300   3.06122400  -7.06106900  -1.29050500 
 23.48096900   3.06122400  -1.73604500   1.39715500 
 24.08304500   3.06122400   1.56628200   2.09279700 
 24.68512100   3.06122400   2.23156800   1.68843900 
 25.28719700   3.06122400   1.82948100   2.73169300 
 25.88927300   3.06122400  -0.70674800   4.36423700 
 26.49134900   3.06122400 -11.03700700  13.75975700 
 27.09342600   3.06122400 -10.22215300   8.06329500 
 27.69550200   3.06122400  -2.69088700  14.17352600 
 28.29757800   3.06122400  -0.36938900  15.52592600 
 28.89965400   3.06122400   1.72762100  15.69359600 
  0.00000000   3.67346900   0.00000000   0.00000000 
  0.60207600   3.67346900 -15.50741500  -6.53768700 
  1.20415200   3.67346900 -22.36389500 -10.51689200 
  1.80622800   3.67346900 -24.26757300  -9.64728500 
  2.40830400   3.67346900 -25.32022600  -6.34860700 
  3.01038100   3.67346900 -24.73336700  -3.26083900 
  3.61245700   3.67346900 -23.79466500  -1.66012000 
  4.21453300   3.67346900 -23.18044900  -0.89024600 
  4.81660900   3.67346900 -22.88174000  -0.49640900 
  5.41868500   3.67346900 -22.80437700  -0.28195600 
  6.02076100   3.67346900 -22.80158800  -0.15164800 
  6.62283700   3.67346900 -22.73645800  -0.09176700 
  7.22491300   3.67346900 -22.58897000  -0.10646200 
  7.82699000   3.67346900 -22.35912500  -0.17709000 
  8.42906600   3.67346900 -22.08794900  -0.30156100 
  9.03114200   3.67346900 -21.84535400  -0.42891100 
  9.63321800   3.67346900 -21.64528600  -0.37082900 
 10.23529400   3.67346900 -21.40780100  -0.20245700 
 10.83737000   3.67346900 -21.42675700  -0.15239300 
 11.43944600   3.67346900 -21.49713800  -0.29117500 
 12.04152200   3.67346900 -21.48876900  -0.44538700 
 12.64359900   3.67346900 -21.82929300  -0.67031300 
 13.24567500   3.67346900 -22.32419600  -0.70987500 
 13.84775100   3.67346900 -22.76585500  -0.50619300 
 14.44982700   3.67346900 -23.23175500  -0.16345700 
 15.05190300   3.67346900 -23.76697300   0.08508200 
 15.65397900   3.67346900 -23.09424500  -0.30908800 
 16.25605500   3.67346900 -22.44580300  -0.72691400 
 16.85813100   3.67346900 -21.65398200  -0.62092300 
 17.46020800   3.67346900 -20.02909300   0.03147100 
 18.06228400   3.67346900 -19.60972800   0.77929300 
 18.66436000   3.67346900 -19.47993500   0.92656200 
 19.26643600   3.67346900 -20.76491800  -0.54402800 
 19.86851200   3.67346900 -22.65710300  -2.26702500 
 20.47058800   3.67346900 -24.80684400  -4.18572500 
 21.07266400   3.67346900 -25.92965400  -5.35052400 
 21.67474000   3.67346900 -28.49532200  -5.78880700 
 22.27681700   3.67346900 -31.44338000  -6.10429400 
 22.87889300   3.67346900 -32.33260600  -5.12610200 
 23.48096900   3.67346900 -30.34958600  -2.57967600 
 24.08304500   3.67346900 -25.76886300   0.92275600 
 24.68512100   3.67346900 -24.42352000   2.90786300 
 25.28719700   3.67346900 -27.09254800   4.51250800 
 25.88927300   3.67346900 -30.41941000   4.12548300 
 26.49134900   3.67346900 -32.02226700   2.33628700 
 27.09342600   3.67346900 -28.86383900   2.17118000 
 27.69550200   3.67346900 -20.45701000   7.24023600 
 28.29757800   3.67346900  -8.85841700   8.60500600 
 28.89965400   3.67346900  -4.58244000  10.62245700 
  0.00000000   4.28571400   0.00000000   0.00000000 
  0.60207600   4.28571400 -12.86779300  -3.25397500 
  1.20415200   4.28571400 -16.98747800  -5.99720200 
  1.80622800   4.28571400 -20.16771600  -5.56716700 
  2.40830400   4.28571400 -20.72606700  -4.48397800 
  3.01038100   4.28571400 -21.15956400  -2.99585500 
  3.61245700   4.28571400 -21.34077700  -1.81561600 
  4.21453300   4.28571400 -21.46383100  -1.13871600 
  4.81660900   4.28571400 -21.63544000  -0.74465900 
  5.41868500   4.28571400 -21.89355000  -0.51316100 
  6.02076100   4.28571400 -22.16623700  -0.36617500 
  6.62283700   4.28571400 -22.32536900  -0.26846900 
  7.22491300   4.28571400 -22.42403700  -0.23595400 
  7.82699000   4.28571400 -22.48158500  -0.24037500 
  8.42906600   4.28571400 -22.51242200  -0.26562100 
  9.03114200   4.28571400 -22.54360100  -0.29188000 
  9.63321800   4.28571400 -22.53080000  -0.28108700 
 10.23529400   4.28571400 -22.44243100  -0.33393700 
 10.83737000   4.28571400 -22.24534800  -0.56732000 
 11.43944600   4.28571400 -22.06380500  -0.84054700 
 12.04152200   4.28571400 -22.07139400  -1.01076800 
 12.64359900   4.28571400 -22.41616600  -1.12575600 
 13.24567500   4.28571400 -23.17158700  -1.01280600 
 13.84775100   4.28571400 -23.87772500  -0.97610400 
 14.44982700   4.28571400 -24.62695600  -1.00130100 
 15.05190300   4.28571400 -25.74823400  -0.90799400 
 15.65397900   4.28571400 -26.44614800  -1.09703800 
 16.25605500   4.28571400 -26.93894800  -1.29549100 
 16.85813100   4.28571400 -27.19655500  -1.01842800 
 17.46020800   4.28571400 -27.50791800  -0.77418800 
 18.06228400   4.28571400 -26.45823800   0.56385400 
 18.66436000   4.28571400 -25.91894300   0.36498200 
 19.26643600   4.28571400 -25.38736500  -1.48507000 
 19.86851200   4.28571400 -25.05825500  -2.39968200 
 20.47058800   4.28571400 -24.86936600  -3.11178700 
 21.07266400   4.28571400 -29.39453400  -3.41781900 
 21.67474000   4.28571400 -35.70519700  -2.32768000 
 22.27681700   4.28571400 -40.83488400  -0.95174300 
 22.87889300   4.28571400 -44.43641700   0.18457500 
 23.48096900   4.28571400 -48.42799800   1.53302700 
 24.08304500   4.28571400 -51.62343600   3.15065100 
 24.68512100   4.28571400 -52.12720300   4.28167200 
 25.28719700   4.28571400 -47.67946000   3.52672800 
 25.88927300   4.28571400 -40.62543500   0.45347800 
 26.49134900   4.28571400 -34.05739700  -2.26864900 
 27.09342600   4.28571400 -29.34509600  -3.45247100 
 27.69550200   4.28571400 -25.79213100  -4.24729100 
 28.29757800   4.28571400 -18.34856400  -1.99686300 
 28.89965400   4.28571400  -1.05496700  -0.24196300 
  0.00000000   4.89795900   0.00000000   0.00000000 
  0.60207600   4.89795900   8.98713700   0.26879500 
  1.20415200   4.89795900   1.19595100  -1.66628000 
  1.80622800   4.89795900  -3.21227400  -0.25389900 
  2.40830400   4.89795900  -3.37830400  -0.18108600 
  3.01038100   4.89795900  -7.01849700  -0.82856700 
  3.61245700   4.89795900 -10.09107800  -0.61694200 
  4.21453300   4.89795900 -11.77992700  -0.50868600 
  4.81660900   4.89795900 -12.69041800  -0.35251900 
  5.41868500   4.89795900 -13.13182400  -0.25757700 
  6.02076100   4.89795900 -13.36970100  -0.18451100 
  6.62283700   4.89795900 -13.55988400  -0.13380800 
  7.22491300   4.89795900 -13.74582800  -0.11154700 
  7.82699000   4.89795900 -13.92466600  -0.07951500 
  8.42906600   4.89795900 -14.03696900  -0.03773900 
  9.03114200   4.89795900 -14.06589700  -0.02509400 
  9.63321800   4.89795900 -14.05230900  -0.04218400 
 10.23529400   4.89795900 -14.05313600  -0.12785800 
 10.83737000   4.89795900 -14.10592000  -0.21405400 
 11.43944600   4.89795900 -14.04778200  -0.22292800 
 12.04152200   4.89795900 -14.04498600  -0.27774700 
 12.64359900   4.89795900 -14.05580800  -0.29491800 
 13.24567500   4.89795900 -13.97145500  -0.31418600 
 13.84775100   4.89795900 -14.42409700  -0.43188600 
 14.44982700   4.89795900 -14.51016900  -0.34765700 
 15.05190300   4.89795900 -14.14596200  -0.39779100 
 15.65397900   4.89795900 -13.53978700  -0.39199500 
 16.25605500   4.89795900 -13.38820800  -0.41796200 
 16.85813100   4.89795900 -14.59818200  -0.34751200 
 17.46020800   4.89795900 -16.00611100  -0.32301700 
 18.06228400   4.89795900 -16.62265200  -0.06713800 
 18.66436000   4.89795900 -16.34229300  -0.30182100 
 19.26643600   4.89795900 -16.60141700  -0.80675100 
 19.86851200   4.89795900 -17.65676600  -0.81080000 
 20.47058800   4.89795900 -18.90755600  -0.96569500 
 21.07266400   4.89795900 -20.72330700  -0.14969400 
 21.67474000   4.89795900 -22.52307300   0.32676000 
 22.27681700   4.89795900 -24.36183400   0.11849800 
 22.87889300   4.89795900 -25.11081000   0.08193500 
 23.48096900   4.89795900 -25.12668400   0.25952700 
 24.08304500   4.89795900 -24.21006000   0.55248700 
 24.68512100   4.89795900 -21.68486400  -0.26536100 
 25.28719700   4.89795900 -20.33895100  -0.71269800 
 25.88927300   4.89795900 -17.12692700  -0.19757200 
 26.49134900   4.89795900 -13.68599600  -1.10515000 
 27.09342600   4.89795900 -12.20403600  -1.76789400 
 27.69550200   4.89795900 -11.31167400  -1.13039400 
 28.29757800   4.89795900  -8.52944400  -0.07724000 
 28.89965400   4.89795900  -1.08061700   2.14489800 

